Kd-tree Based Wasserstein Distance Approximation for High-Dimensional Data

The Wasserstein distance is a discrepancy measure between probability distributions, defined by an optimal transport problem. It has been used for various tasks such as retrieving similar items in high-dimensional images or text data. In retrieval applications, however, the Wasserstein distance is calculated repeatedly, and its cubic time complexity with respect to input size renders it unsuitable for large-scale datasets. Recently, tree-based approximation methods have been proposed to address this bottleneck. For example, the Flowtree algorithm computes transport on a quadtree and evaluates cost using the ground metric, and clustering-tree approaches have been reported to achieve high accuracy. However, these existing trees often incur significant construction time for preprocessing, and crucially, standard quadtrees cannot grow deep enough in high-dimensional spaces, resulting in poor approximation accuracy. In this paper, we propose kd-Flowtree, a kd-tree-based Wasserstein distance approximation method that uses a kd-tree for data embedding. Since kd-trees can grow sufficiently deep and adaptively even in high-dimensional cases, kd-Flowtree is capable of maintaining good approximation accuracy for such cases. In addition, kd-trees can be constructed quickly than quadtrees, which contributes to reducing the computation time required for nearest neighbor search, including preprocessing. We provide a probabilistic upper bound on the nearest-neighbor search accuracy of kd-Flowtree, and show that this bound is independent of the dataset size. In the numerical experiments, we demonstrated that kd-Flowtree outperformed the existing Wasserstein distance approximation methods for retrieval tasks with real-world data.

==> Acr_20news_100d.csv <==
Exact_mean,Exact_std,Sinkhorn_mean,Sinkhorn_std,TWQT_mean,TWQT_std,FTQT_mean,FTQT_std,FTKD_mean,FTKD_std,CL1D_mean,CL1D_std,CLKG_mean,CLKG_std,SL1D_mean,SL1D_std,SLKG_mean,SLKG_std
1.0,0.0,0.3208256880733945,0.171520159320841,0.009999999999999995,0.00936454155303093,0.013944954128440362,0.030743665448976887,0.1113761467889908,0.10228448554645554,0.2275229357798165,0.13116378716081847,0.08779816513761463,0.11033806541445287,0.17357798165137614,0.13641483048381492,0.09596330275229356,0.11689542344285206
1.0,0.0,0.4615068493150685,0.1241593655325963,0.02031963470319635,0.008600369041934869,0.031735159817351595,0.054145220720944465,0.17397260273972603,0.10850395069471529,0.26648401826484,0.12267481704003547,0.13255707762557073,0.11776299971057091,0.22009132420091324,0.13577393495985374,0.1452511415525114,0.12418025445968903
1.0,0.0,0.522127659574468,0.09602321621326612,0.030425531914893608,0.008877201378656344,0.05255319148936172,0.07569462576908471,0.2192097264437691,0.10799326652991738,0.29544072948328276,0.11734333765773074,0.16772036474164143,0.12043025756782069,0.25677811550151974,0.1330866119003942,0.18145896656534952,0.12613322574052824
1.0,0.0,0.555763097949886,0.08501130406966627,0.03943052391799545,0.009554688643396746,0.07430523917995449,0.09029285201012557,0.2581776765375855,0.10559270660195982,0.3210478359908883,0.1133379625052594,0.20134396355353082,0.12349010566244743,0.28674259681093395,0.1293485784118206,0.2156947608200454,0.12417721070999842
1.0,0.0,0.5803096539162113,0.07990570743414076,0.05021857923497269,0.00847828486560782,0.09362477231329691,0.10343100983606117,0.29103825136612027,0.10209584045633269,0.3431147540983606,0.11270870777974608,0.2313479052823314,0.12487783420421701,0.31397085610200354,0.12560084293749785,0.2465755919854281,0.12241322258527655
1.0,0.0,0.5993930197268589,0.07679350003541277,0.06191198786039453,0.008446081972731861,0.11250379362670715,0.1129042495226007,0.3194992412746585,0.1008586298777544,0.3642792109256451,0.10771865417357757,0.25836115326251885,0.1232658768167742,0.33878603945371777,0.12576812517369024,0.2738998482549317,0.12000080208935966
1.0,0.0,0.6149674902470741,0.07483654061781102,0.073185955786736,0.0077415927276545185,0.13114434330299085,0.1210939552697185,0.3455006501950585,0.09727469074051227,0.3834070221066318,0.10728962735738863,0.28338101430429125,0.1210842223322828,0.35782834850455136,0.12238295413780151,0.29851755526657997,0.1186171529209736
1.0,0.0,0.6280773606370874,0.07078850442627847,0.0832650739476678,0.007223347893669273,0.14835039817974968,0.12780799100652518,0.369032992036405,0.09659483989651085,0.40077360637087595,0.10542387550190842,0.3075995449374288,0.11946798552060446,0.37827076222980677,0.11899391354397136,0.32112627986348113,0.11640341960740794
1.0,0.0,0.6401718907987867,0.06864793321712379,0.09466127401415571,0.007648229947061528,0.16496461071789692,0.13282687311115177,0.3893731041456017,0.09477621372972964,0.41695652173913034,0.10264646480173278,0.327644084934277,0.11760790969675498,0.39625884732052574,0.11630733379620534,0.34303336703741166,0.1152773150008354
1.0,0.0,0.6486247723132967,0.06520905137188826,0.10344262295081968,0.007575289565025757,0.1819125683060109,0.13555514803184637,0.40872495446265944,0.09233819172561138,0.43139344262295076,0.10138424802351437,0.347686703096539,0.11559369324510199,0.4133060109289618,0.11279522572803045,0.36285063752276864,0.11373532907826198
1.0,0.0,0.6573178807947021,0.06210098276192872,0.11340231788079481,0.007417601951715359,0.19930463576158947,0.13861848871243868,0.42659768211920535,0.09051636991481722,0.44572019867549684,0.09945793329805938,0.366432119205298,0.11420951591340511,0.43028145695364245,0.11081964371132767,0.3824420529801323,0.11242840354143697
1.0,0.0,0.6655918057663126,0.05974550170064591,0.12457511380880117,0.007743233540251169,0.21720030349013666,0.14000873070247852,0.44451441578148715,0.0885919402865422,0.4598710166919574,0.09836515720711576,0.3850151745068283,0.1124650245655314,0.44527314112291355,0.10874853778670267,0.40041729893778455,0.11066910330709923
1.0,0.0,0.6735644257703083,0.05755939377682982,0.1320448179271709,0.00749222488755264,0.23503501400560217,0.14065295253255225,0.4601890756302521,0.08648730844354405,0.47222689075630236,0.09673204292978305,0.4020798319327733,0.10975666281179136,0.4599089635854341,0.10597047074906345,0.41699579831932776,0.10852061995163756
1.0,0.0,0.6805721716514952,0.055154945771342216,0.1421196358907673,0.006364728840889551,0.25130039011703503,0.13999744473305029,0.4757737321196358,0.08543417689214819,0.48423276983094915,0.09411381443562719,0.4183940182054616,0.1071306608161925,0.4737386215864759,0.10335896645594549,0.432919375812744,0.10568380386498988
1.0,0.0,0.68752427184466,0.054141171906677533,0.15285800970873786,0.00604369845887718,0.2679854368932038,0.140500899488555,0.49042475728155366,0.0832010450640791,0.4957584951456311,0.09198202529497772,0.43389563106796103,0.1044922582215101,0.48686893203883513,0.10100698774204324,0.44814320388349516,0.10294143370142303
1.0,0.0,0.6950455062571104,0.052866876754863366,0.1610352673492605,0.00591553994292165,0.2835267349260523,0.1400463454032855,0.5042036405005689,0.08125045098688266,0.5066382252559727,0.08935228670219839,0.44864618885096713,0.10281484853711417,0.5000113765642777,0.09848100311530253,0.46253128555176337,0.10049247248744456
1.0,0.0,0.7018361884368308,0.051833424628567,0.17115096359743037,0.006437483582826043,0.29835653104925053,0.13956494071571304,0.5170556745182011,0.07933925949200889,0.5169700214132763,0.08752185515560196,0.46223768736616677,0.10092045567566157,0.5114935760171306,0.09670425135957457,0.4759689507494646,0.09902632899170064
1.0,0.0,0.70814459049545,0.0507044484756749,0.17962082912032357,0.005803743177601393,0.3133316481294237,0.1390979857101629,0.529236602628918,0.07792411850005562,0.5272800808897876,0.0852815292872905,0.4754600606673409,0.09842120266611319,0.523134479271992,0.09421750979356251,0.48887259858442866,0.09628713480812694
1.0,0.0,0.7145328222328702,0.04994205113888038,0.19108289410637283,0.005346536264686305,0.32795400095831334,0.13814052005158564,0.5410062290368951,0.07710027646282253,0.5371490177287974,0.08369786440823415,0.48832295160517497,0.09700488091239072,0.5346094873023481,0.09278217746854955,0.5015476760900813,0.09434379392287601
1.0,0.0,0.7204642694583522,0.04910818719703525,0.20089667728720983,0.005189953896004758,0.34196176604460615,0.1373741361416565,0.5528720983158855,0.07619759045096533,0.5477560309512972,0.08183687582468128,0.5011697769685933,0.09483399827776737,0.5464906690942193,0.09064568213032022,0.5143286299499317,0.0925920916827431
1.0,0.0,0.7254616384915475,0.047829045403609154,0.21231035977459892,0.005350771313857645,0.3558647594278285,0.13577081680048686,0.5636931079323795,0.07434601515189719,0.5571001300390116,0.0803019380162843,0.5137537928045078,0.09317701983891588,0.5569570871261379,0.08910207332567625,0.5264239271781537,0.09039731671364051
1.0,0.0,0.7311915597848574,0.04690720502818108,0.22198179561439801,0.00514846414250616,0.36970211005378567,0.13443511037365702,0.5745138601572194,0.07264846659089674,0.5660984691766654,0.0790228598874743,0.5257716177079023,0.0912579273066625,0.566938353330575,0.0872857788370808,0.5380968142325199,0.0884726929550669
1.0,0.0,0.736110011871785,0.04530531796992186,0.232869014641868,0.00509808957282471,0.38257617728531845,0.13343064339818614,0.5852512861100116,0.07121591665879613,0.5753066877720618,0.0779092449140275,0.5369252077562325,0.08948796832955169,0.5768500197863078,0.08547574161294569,0.5488959240205777,0.08674699766845112
1.0,0.0,0.7413993174061433,0.04450398123363063,0.24455821008722034,0.0051065160468225625,0.39577171027682956,0.13226093489655127,0.5951497914296549,0.06953495924059842,0.584027303754266,0.07644685661003907,0.5478612059158134,0.08785970811232474,0.5858589306029578,0.08361375041288845,0.5593856655290103,0.08525608874569114
1.0,0.0,0.746312340735348,0.0429993450345938,0.2548525664361122,0.005195277028549605,0.40870768110666184,0.13057036500544117,0.6048671277757554,0.06835558857339823,0.5924499453949765,0.07459209539194311,0.5588387331634511,0.08567089737072217,0.5951692755733529,0.0815322918441147,0.569763378230797,0.08327063830716434
1.0,0.0,0.751431571578579,0.042079316492321675,0.2641162058102903,0.005126096821283224,0.4213685684284214,0.12912595218707604,0.6142352117605882,0.06675169902364118,0.6005705285264262,0.07297152325228293,0.5691004550227511,0.0839939423208436,0.6046517325866295,0.07994680916710101,0.5794924746237314,0.0816089938602837
1.0,0.0,0.7561341422312098,0.04072848489123309,0.2738287832827772,0.005236484738157499,0.43374789349511267,0.12727252817296478,0.6231479609032692,0.0651909588152614,0.6089753960229191,0.07116700597703979,0.5789787664307383,0.08231259155067308,0.6133198517020557,0.078447385319063,0.5896899224806204,0.07952982573456809
1.0,0.0,0.7607607282184656,0.03983930616356199,0.2840994798439532,0.0051752616626568925,0.4462678803641093,0.1252209013993418,0.6320026007802341,0.06369650284774679,0.6174024707412225,0.06963870844980369,0.5886313394018206,0.08046786639674243,0.6220611183355007,0.07660478067364279,0.5989206762028609,0.07807500028042112
1.0,0.0,0.7648964218455743,0.03900659484141716,0.2949058380414311,0.004609824961790694,0.4584588826114249,0.12312878104509369,0.6408694287507848,0.062216978352437086,0.6254456999372253,0.06834301872963003,0.5983176396735717,0.0782772579646717,0.6304676710608915,0.07462336444341368,0.6083301946013812,0.07627584944632335
1.0,0.0,0.7695084951456316,0.038453797874099825,0.3050819174757282,0.004711836313864489,0.4701425970873785,0.12111376189053764,0.649329490291262,0.06107493637462242,0.6329672330097086,0.06673623055661831,0.6076092233009709,0.07633531177080134,0.6386771844660195,0.07287393592392288,0.6171207524271844,0.07434343905153505
1.0,0.0,0.7737433940105697,0.037177182505022645,0.31340281855549035,0.004316886656644927,0.48224310041103935,0.11920257701715203,0.6578919553728714,0.05976435449670791,0.6407662947739283,0.06544513815662008,0.6169201409277746,0.07457764260896751,0.6466353493834408,0.07117148531954735,0.6259688784497944,0.07284656239037453
1.0,0.0,0.7777332195676905,0.03618980350926335,0.3233191126279863,0.0040742348118886895,0.49391069397042076,0.11704253958462772,0.6657252559726962,0.05843032506366758,0.6478469852104668,0.06422245683787695,0.6254294653014788,0.07286445737662273,0.654684300341297,0.06985065310671024,0.634635949943117,0.07117051201945787
1.0,0.0,0.7818725868725871,0.03543604771950813,0.3337975730832875,0.003849042815558036,0.5051020408163267,0.11480414941446562,0.6733204633204634,0.056920964584884284,0.6550606729178154,0.06263759057075861,0.6342608935466079,0.0711145933129393,0.662716492002206,0.0681789543241629,0.6432680639823496,0.06970461841906153
1.0,0.0,0.7858377944325481,0.034657395332440735,0.34401498929336183,0.004043992319129526,0.5162821199143469,0.11277677343854775,0.6808297644539617,0.05548292551440613,0.6620182012847965,0.06112528730100624,0.6428907922912207,0.06982188073956962,0.6701766595289079,0.06681478974379226,0.6512152034261242,0.06825474262077542
1.0,0.0,0.7899505980239211,0.03390887285199773,0.35387675507020266,0.004029657090239833,0.5274986999479977,0.11027921820206639,0.688304732189288,0.05413388537390319,0.6691549661986477,0.0600704415134595,0.6513728549141965,0.06865437999232016,0.6776859074362973,0.06543887685036076,0.659446177847114,0.06685742488332243
1.0,0.0,0.7936274014155713,0.03277855866611776,0.3653564206268959,0.004378196973713765,0.538339231547017,0.10827898868326076,0.6958948432760366,0.052904493808094595,0.6760060667340753,0.05861376337769473,0.6594691607684529,0.0668252626750654,0.6849165824064712,0.06389857699086057,0.6676061678463096,0.06568626353054405
1.0,0.0,0.7978007380073799,0.031658458298562335,0.37438622386223863,0.004577269613584849,0.5486691266912671,0.10611214651988336,0.7028659286592867,0.051670172763578874,0.6827503075030751,0.05742594064926593,0.6671291512915127,0.06529450550109278,0.6918769987699881,0.06265157192082545,0.6751857318573183,0.06403288242013006
1.0,0.0,0.8015928143712575,0.030718081960961065,0.3835497005988025,0.004433387355794678,0.5593173652694609,0.10390830709391034,0.7099137724550901,0.05043722088285055,0.6896910179640716,0.055848659825742074,0.6749341317365273,0.06367728863933997,0.6989005988023953,0.06116079462915863,0.6830586826347304,0.06241370057130011
1.0,0.0,0.8051598599766625,0.030004062090110372,0.39438739789965005,0.004274647331278634,0.5697526254375729,0.10171870070965792,0.7163827304550761,0.04912866777326772,0.6962357059509917,0.05431247822391702,0.6823500583430574,0.0618453019745582,0.7051178529754963,0.05961784210165312,0.6902683780630104,0.06081979376008845
1.0,0.0,0.8087554038680318,0.029100272611916757,0.40461660978384517,0.003944147696341069,0.5798839590443687,0.09937740933735914,0.7229260523321954,0.04782877152832642,0.7025210466439133,0.05292311359421094,0.6898452787258248,0.06042490441322296,0.7116405005688283,0.05793818000576595,0.6975403868031854,0.05920159159048509
1.0,0.0,0.8124062153163151,0.028297697585544065,0.4144217536071033,0.0038898907627695285,0.5898801331853495,0.0973562945468523,0.7295693673695892,0.04670043724593769,0.7089633740288569,0.051518359611039136,0.6971653718091008,0.05891503660848424,0.7180865704772477,0.05623427947312308,0.704446170921199,0.057830859000722545
1.0,0.0,0.815781148429036,0.027671276455729754,0.4238309859154929,0.003652533240624443,0.59990465872156,0.0949758105151571,0.7360151679306608,0.04550211310940953,0.7151202600216685,0.05040211578136106,0.704387865655471,0.05743281945573737,0.7245915492957744,0.05499320399675963,0.7110964247020581,0.05613510663380536
1.0,0.0,0.8194539682539683,0.026828094246731514,0.4335026455026455,0.003683573412047137,0.609674074074074,0.09286383391982987,0.7417671957671961,0.044722239671112336,0.7214158730158728,0.04930788813534316,0.7114349206349208,0.056096917537583516,0.7310179894179896,0.05358944820462075,0.7176952380952379,0.05506225855960028
1.0,0.0,0.8228686659772493,0.026152496678917798,0.44217166494312315,0.003425253153536544,0.6193216132368149,0.09052878260068976,0.7479565667011375,0.043605446555352374,0.7276401240951396,0.04794378437211498,0.7183350568769394,0.05489756018610457,0.7370982419855221,0.0522456721200954,0.7244033092037226,0.05407279082750275
1.0,0.0,0.8266430738119316,0.025389849871580057,0.45139130434782593,0.003423231419823211,0.6287381193124368,0.0878623494741957,0.7537735085945401,0.04281579725509166,0.7334701718907989,0.046924674912079106,0.7247866531850352,0.053766692944750075,0.7430576339737108,0.051242580608643964,0.7306835187057636,0.05279875915703228
1.0,0.0,0.8299129402453502,0.024783830079525285,0.4619588444796205,0.0036247976003567044,0.6377958053027306,0.08602122405186635,0.7597328848436884,0.04194535517970569,0.7395864661654133,0.0458298102986198,0.731424614166996,0.052557333727487,0.7491333597150772,0.04991403755528614,0.737202216066482,0.051162008261128746
1.0,0.0,0.8331235476374907,0.023770494776860898,0.4718474051123159,0.0035651052851506386,0.6469384198295896,0.08361760335526916,0.7656390395042599,0.040960977294318995,0.7452033307513554,0.044745169269212876,0.737873741285825,0.05113361026803747,0.7552323780015492,0.048852850072761786,0.7435398915569325,0.049642002848146224
1.0,0.0,0.836535836177474,0.023173758524936156,0.48108456579446346,0.0034001063807628314,0.6562040197193784,0.08128324687291141,0.7710049298445203,0.03955010462034424,0.7509632157755023,0.04342151560603868,0.7443155100492983,0.04957453450432508,0.7608551384148651,0.047491061285408566,0.749742131209708,0.04819997137054283
1.0,0.0,0.839634101040119,0.02255295854070044,0.49235884101040106,0.0033400409830262393,0.6651894502228827,0.07898632260439582,0.7766734769687966,0.03860386424312538,0.7566660475482914,0.04233756082098269,0.7507150817236254,0.048548174712860055,0.7666604754829123,0.04621191749198565,0.7560364041604756,0.04705385147876868
1.0,0.0,0.8430069166363309,0.022199872626176488,0.5013669457590101,0.0033421263348071243,0.6740899162722972,0.07675941332101353,0.7821204950855477,0.037632026671670545,0.7624845285766291,0.04114467573387614,0.7569093556607208,0.0471777813353323,0.7726501638150707,0.045142676250854406,0.762493629413906,0.04579147042140319
1.0,0.0,0.8461973590292647,0.021520284832599403,0.5104211277658813,0.0033508527525757652,0.6825214132762312,0.07445926230294199,0.7874571734475375,0.03652200193971323,0.7681834403997142,0.04013645980372473,0.763285153461813,0.0459821707146867,0.7782066381156321,0.0438172517188797,0.7683065667380449,0.044755669005515794
1.0,0.0,0.8494154707735384,0.020885390883695173,0.5206860343017149,0.0032243432839836293,0.6910273013650682,0.07227135241897494,0.7925813790689533,0.03559669117294381,0.7738554427721388,0.039130600139101065,0.7692404620231008,0.044999608469561504,0.7837626881344066,0.04266191565207327,0.7741004550227512,0.04351867890336472
1.0,0.0,0.8529447115384614,0.02030884027101416,0.5309254807692307,0.00311383774715391,0.6994883241758244,0.07002415954884521,0.7979069368131867,0.034817825790804904,0.7794591346153844,0.03817356452735914,0.7752558379120879,0.044028790617948566,0.7893269230769226,0.04167321373989679,0.7797767857142861,0.04224088279266331
1.0,0.0,0.8564037748567577,0.020001112930632555,0.5420896528479946,0.0027273368396889086,0.7076154364678128,0.06774298580567988,0.8031327940680822,0.03384777502856124,0.7848955173576,0.037009942093417306,0.7811863835524099,0.043097700918001906,0.7947050893158074,0.04064496339100147,0.7857549713515333,0.041129776238138044
1.0,0.0,0.8595829885818302,0.019403733692662312,0.5520966407413536,0.0029599205033826077,0.7157123945060399,0.0657342016509233,0.808169783220255,0.032875058808361786,0.7902978652986923,0.03612777184755751,0.7870858844944563,0.04185910995538973,0.7999669038557006,0.03944413417745102,0.7912179381102102,0.04008036031768364
1.0,0.0,0.8627661303429217,0.018885656149813888,0.56134731025516,0.002757468817148277,0.7238761579717209,0.06341842925841448,0.813118803835527,0.031762773715378764,0.7954087437022593,0.035205726979029774,0.7927368763204942,0.040562760191845515,0.8051438322769381,0.03830943978216505,0.796812936778807,0.039009421310923116
1.0,0.0,0.8658837617755072,0.018236400257743965,0.5712853265208365,0.0027146283826111656,0.7316557560274627,0.06153270527305907,0.8181558358614079,0.030882823720141287,0.8006227047740697,0.034110820541596885,0.7984017244132207,0.039497730650350706,0.8103528660386398,0.03721729496244959,0.8022321571132046,0.03797063436843026
1.0,0.0,0.8689690883414412,0.01792207884520538,0.581112505884199,0.0024630936678927524,0.7396720539777187,0.05942260436084633,0.8231586380040796,0.030167358088748666,0.805741409069512,0.033294934675396196,0.8039008316334538,0.03848483326891698,0.8155468382237566,0.03602673244121185,0.807765573513259,0.03690865052816291
1.0,0.0,0.872063859324387,0.017293710918095388,0.5910010797470305,0.0023283430600292265,0.747311429893568,0.057381544531535,0.8278960357859013,0.02949276394324044,0.8108715101033471,0.032559614006067085,0.809315131883387,0.03741804316469505,0.8204920561468456,0.03511437556506738,0.8131142989356777,0.03602654083345935
1.0,0.0,0.8753283785833459,0.01681655393315686,0.6005869861974823,0.002354748106571629,0.7549082360078871,0.055504375468097604,0.8327362354011827,0.028694263772295225,0.8161474290914609,0.03161147335617676,0.8148475655998791,0.03631522598178042,0.8256180797815869,0.03384771626861297,0.8185954800546028,0.03510490940737533
1.0,0.0,0.8783470088020293,0.01630491429219166,0.6096061465015662,0.0023644782584095326,0.7625003729673283,0.05352547638138015,0.8376995375205135,0.027806495037668938,0.8213098612561537,0.030834279765391173,0.8202953901238251,0.035194599873119826,0.8306146501566463,0.032834663469740774,0.8239922422795763,0.03400231396634562
1.0,0.0,0.8814193453691472,0.015793975955249447,0.618561573462498,0.002251275486238427,0.76977836489065,0.05158240808386425,0.8424966974900927,0.02712604635271352,0.8263290767650079,0.02997435886803399,0.8254792308821368,0.03421371925371691,0.8356905915162194,0.03178340103605844,0.8292279465727285,0.03306535345344653
1.0,0.0,0.884535605951177,0.015206821819990992,0.6288516539072655,0.002278076775196683,0.7771414126823634,0.04972144553709232,0.8471963021811356,0.026254952137145494,0.8314545717174634,0.029043037801533493,0.8307265636284847,0.033044049069143856,0.8406514516827969,0.030715935682553142,0.8343738263758488,0.03199891560736734
1.0,0.0,0.8878142775881686,0.014586588547788859,0.6380659840728099,0.0020543166170346005,0.7841851535836183,0.047918497323300155,0.8517875426621161,0.025429300166759494,0.8363751422070534,0.027997133656315037,0.8358290671217291,0.031944359948006346,0.8454664391353813,0.02961788796458658,0.8394240614334468,0.030888550862749446
1.0,0.0,0.8908779053486413,0.014227503692912714,0.6475749089890788,0.002141385677965916,0.7913427611313363,0.0461700255313526,0.8564407728927477,0.02462622503546545,0.8411271352562308,0.02714159926921436,0.8409843181181739,0.030908547747845728,0.8501736208345002,0.028657296162822872,0.8444175301036122,0.029757593119272494
1.0,0.0,0.893772752344181,0.01361077932813907,0.6582198014340872,0.0019164740315049827,0.7982597904026482,0.04422818443571063,0.8609666298952016,0.023715846205671208,0.8461679536679533,0.026172171064781768,0.8459873138444565,0.029790922326759055,0.8549034749034748,0.02770658471223336,0.8493353557639272,0.028574628015560773
1.0,0.0,0.8968228742189615,0.013124008703427304,0.6679421352893238,0.0018766445031127418,0.805222765552839,0.04245082900752076,0.8654387394729691,0.022991846687986275,0.850904645476773,0.025350598723662424,0.8510187449062753,0.028687534985396466,0.8594797609345289,0.0269327929989388,0.854228470524314,0.027691038606206215
1.0,0.0,0.8998688436830838,0.01249212200565588,0.6773969486081373,0.0017669496067690418,0.8120851177730192,0.040832599028201466,0.8697470556745184,0.022269134687264817,0.8556932548179872,0.024550101888347515,0.8557454496788004,0.027655959805616966,0.8641635438972165,0.025963000383596453,0.8591086723768737,0.026825341181579348
1.0,0.0,0.9029372197309417,0.012233248980086276,0.6884278554471116,0.001724119758227123,0.8187865998417301,0.039155976396949836,0.8742178844632019,0.021506244996597573,0.8606330783434453,0.023685514003818943,0.8605433922447899,0.026702605824672137,0.8688657346346611,0.025111814052578913,0.8639303613822209,0.02585942445028221
1.0,0.0,0.9058957358294331,0.01175467559402597,0.6984789391575661,0.0015914357069503303,0.8253536141445662,0.03736888063703424,0.8786648465938637,0.020669548777033413,0.8652860114404578,0.022963559941853433,0.8656409256370258,0.025698411058270133,0.873376235049402,0.02413532795514529,0.8687038481539261,0.024811472909524342
1.0,0.0,0.9088746475262751,0.01120134539047933,0.7084734683414511,0.00157641411172634,0.832032812099462,0.03556920712868946,0.8829812868495256,0.01995997305837416,0.8699423224814153,0.022083692653631384,0.870508843886183,0.024541921475386492,0.8779236093309412,0.023023380159774967,0.8734516790566518,0.023801289471820728
1.0,0.0,0.9120715369059657,0.010830721842166477,0.7189408493427706,0.0016080521325221486,0.8385907482305356,0.033925788146575056,0.8872446916076846,0.01910453797342411,0.8745449949443885,0.021074390412682695,0.8751402932254804,0.023527599050157333,0.8823053589484329,0.022235296526878903,0.8779777553083921,0.022763795822916964
1.0,0.0,0.9150966213689067,0.010446868339836681,0.7291472384989405,0.0015520123044764395,0.8449881560902631,0.032448068236208404,0.8914250093504552,0.01838987723873329,0.8793018326891909,0.02025450657785948,0.8798366787183645,0.022548662758443142,0.8868258321905003,0.021376963404191103,0.8825869592320157,0.022070784605011065
1.0,0.0,0.9181207723527242,0.010072285791293503,0.7394846882302297,0.001471355380413727,0.8513540769893002,0.03076877079918859,0.8954372155946375,0.017836368789920693,0.8838383962612225,0.01940527009165529,0.8844631656622804,0.021680104125980478,0.8911167138113398,0.02062030676684993,0.8870434140942077,0.02114744782021872
1.0,0.0,0.9211321441572625,0.009550534636242357,0.7498543866035672,0.0014637360712062583,0.8577490595801481,0.029131289908349327,0.8997160538769566,0.017047354252669292,0.8884237349836185,0.018731090466101316,0.8891833515350076,0.020747078278486604,0.8955430166241959,0.01977904920231555,0.891474335638879,0.02028519640612829
1.0,0.0,0.9240534067776314,0.009155606095445211,0.7590168842054845,0.001420330040028318,0.8639803616333372,0.02763569909335647,0.903816309424021,0.016345465020329547,0.893057118907915,0.018042263774041507,0.8937743982756556,0.019753083512420798,0.8997748772602087,0.018809537835403508,0.8959430008382233,0.01939568074522972
1.0,0.0,0.9270960879328689,0.008678827880411239,0.7687401016428322,0.0014734087152641307,0.8702706535870461,0.025943610041157517,0.9081018792104948,0.015574685793903992,0.8976161210258834,0.017148396304640646,0.8983465311428909,0.018972279740455837,0.9041271717291098,0.01792690647001644,0.9004503013828155,0.018556232862217612
1.0,0.0,0.9304316882510796,0.008246110812102142,0.778489091121223,0.0014156615411863535,0.8762851475907126,0.02437506350984489,0.912210943880527,0.014805021478700857,0.9021782755804456,0.016274900081365114,0.9028398086570991,0.018018315004471295,0.9083537510208844,0.017082196839394725,0.9048500758371252,0.017737078712361402
1.0,0.0,0.9335664093998386,0.00777977838829694,0.7893284183849784,0.0013081222308607462,0.8824674576661675,0.022926025579513756,0.916349498905656,0.013999416095313447,0.9067123603271513,0.015501249234384697,0.9074219559958532,0.01715801401901813,0.9126137541757864,0.01626557037478293,0.9093157470337516,0.016970314850344195
1.0,0.0,0.9366545330451601,0.007480979178306177,0.7989853259014904,0.0011522514202462668,0.8884836764873166,0.02155295356843717,0.9203617335911722,0.01335416505783653,0.9112558298259583,0.014734671359667594,0.9119269707655556,0.016274798825168742,0.9169844158798773,0.0154709302777559,0.9136787623706064,0.016132446284127713
1.0,0.0,0.9396831816649813,0.007003950736566732,0.8086619480957197,0.001131808171656375,0.8945219638242894,0.02021024123280308,0.9244073699584315,0.012704638161686706,0.9158117065498259,0.013916293031207628,0.9163801820020225,0.015263499191101672,0.9211538029434898,0.014554063731317011,0.9181193124368049,0.015204681172131338
1.0,0.0,0.9425782463928971,0.006696191656931045,0.8185527192008878,0.0009813128534093669,0.900391786903441,0.01886867175513261,0.9284539400665928,0.012153539744518715,0.9202142064372917,0.013148307769210974,0.9208312985571584,0.01435812037318512,0.9252463928967815,0.013739055409870863,0.9224761376248612,0.01431068244986216
1.0,0.0,0.9456129385964914,0.0062773619089375645,0.8286173245614039,0.0009239843431601319,0.906345394736842,0.01755443523763691,0.9326107456140356,0.011351201040944751,0.9247302631578946,0.012281626100864675,0.9253453947368426,0.013493217853616964,0.9295844298245619,0.01277882974608851,0.9268563596491228,0.013443861185541165
1.0,0.0,0.9486023835319608,0.005821322917447321,0.838528710725894,0.000797296733649405,0.9122242686890576,0.01618766904074215,0.9365167930660887,0.010518234220996165,0.9292502708559046,0.011501417960432272,0.9297280606717225,0.012554415340400164,0.9336998916576378,0.01208248451138764,0.9311690140845065,0.012544180669651524
1.0,0.0,0.9515695931477514,0.0055097117067076816,0.8491905781584583,0.000836807164017045,0.9180417558886512,0.014809254452619158,0.9404796573875801,0.00982272845242369,0.9337826552462526,0.010737134885583765,0.9342505353319055,0.01178693882540717,0.937861884368309,0.01121565856399662,0.9354539614561033,0.011607566247238292
1.0,0.0,0.954767195767196,0.005179467206813581,0.859148148148148,0.0007547243957394403,0.9237058201058201,0.013425664855282234,0.9445248677248677,0.009321569569984513,0.9382042328042327,0.00999361465743115,0.9387587301587298,0.01090164723738813,0.9420476190476189,0.010348766775269962,0.9397534391534389,0.010757643592516682
1.0,0.0,0.9580366108786612,0.00492032363746499,0.8690209205020925,0.0006676099021062975,0.9294811715481172,0.012128747647375072,0.9484811715481173,0.00863809634068523,0.942517782426778,0.009278053459741475,0.9430774058577406,0.010073111831758127,0.9461820083682008,0.00967587922539006,0.9441004184100418,0.00992623261922464
1.0,0.0,0.961282316442606,0.004551001143497101,0.8788800413650466,0.0006318933972702695,0.9351726990692868,0.010928412007151483,0.9523846949327819,0.007977320811246642,0.9470703205791108,0.00844950126222562,0.9476091003102377,0.009291331865900122,0.9503185108583245,0.008895963917045906,0.9485749741468458,0.00914883275325495
1.0,0.0,0.9644948875255621,0.004235502135451957,0.8891155419222904,0.0005200419452080153,0.940849693251534,0.0096979583435797,0.9564314928425358,0.007235500679867655,0.9516400817995906,0.0076298938478948294,0.9521349693251538,0.008417316531080606,0.954559304703476,0.008078021466372775,0.9528415132924334,0.008189619742666729
1.0,0.0,0.9675621840242671,0.00388567608191762,0.8992295247724972,0.00047871704655600507,0.9464216380182005,0.008490476821392673,0.9604206268958538,0.006445210137218537,0.9562709807886759,0.0067781328366500115,0.9565348837209302,0.007486835660195059,0.9586471183013145,0.007214894371976384,0.9571071789686556,0.007291044645685787
1.0,0.0,0.9708480848084804,0.0035608755721268422,0.9092519251925191,0.0005004288993577089,0.9519321932193219,0.007364290665982362,0.9643284328432845,0.005620168408751255,0.9607440744074407,0.006110185144425351,0.960925092509251,0.006618838294291763,0.9629182918291829,0.006279809137720768,0.9614541454145413,0.006472110414985408
1.0,0.0,0.9741052527450788,0.0032582925893924752,0.9193649223464244,0.00046651230173869917,0.9573488970224555,0.006234059855153927,0.9683104164605802,0.004929130592125683,0.9653882678801067,0.0053989512626707965,0.9653932139677521,0.0058073509459081974,0.9671787516074783,0.00541589677041764,0.9658502324661198,0.005718097975934941
1.0,0.0,0.9773118700459925,0.0029599538617022117,0.9293570799491144,0.00038811100919956343,0.9628084939817987,0.00511165167343843,0.9724063019864957,0.004288679430980146,0.9700273999412856,0.004599656756239713,0.9699657500733925,0.004928797952173611,0.9714747039827769,0.004671692448982049,0.9702231138076134,0.004903722036307933
1.0,0.0,0.9805382902507503,0.0026324004610147776,0.9390221705876661,0.0002926049948667081,0.9681314744893023,0.004002938846082936,0.976544680027108,0.003635852590528356,0.9745193145512634,0.004038318878282919,0.9744486397521537,0.0041395243267535135,0.975818569077355,0.004044978488786806,0.9747051989544007,0.004143421042581004
1.0,0.0,0.9837503592298122,0.0023615521894463473,0.9489146469968374,0.0002133791480766608,0.9735808027588847,0.0030264215017112824,0.9805843471596893,0.0030259843835988343,0.9789855350129318,0.003286625336529996,0.9788313056806198,0.0034021247266830565,0.9800392757927001,0.0032494758102309257,0.9791474279145506,0.0034174890156359124
1.0,0.0,0.9870044553986156,0.00201694876494744,0.9590577305905772,0.00012823726664583802,0.9789240686320976,0.0021963189374139772,0.9847284102758558,0.0024796826921088862,0.9835538913641101,0.00275826195219729,0.9833178500331783,0.002754659096515573,0.9842800265428004,0.0026028305539531078,0.9835245046923877,0.0027687165508952726
1.0,0.0,0.9900741157707104,0.0016691594931977107,0.969345154329676,8.430528546585396e-05,0.9842105263157893,0.0013763052342087739,0.9886480908152728,0.0019420888099256994,0.9877905994933858,0.0020635152007376844,0.9875851393188853,0.002113540572131862,0.9883628858241861,0.0019539231882188903,0.9877024111079835,0.0021151068618706467
1.0,0.0,0.9934330021357601,0.001193164336957305,0.979693564862104,7.178437399975479e-05,0.9896276348778903,0.0008684687308024169,0.9923279784566813,0.0012916955694688846,0.9919546847432444,0.0014136271227928666,0.9916807503017925,0.001456444211257206,0.9922202618627541,0.001374288811727684,0.991731822824775,0.0014520460699381417
1.0,0.0,0.9966476698225941,0.0006762798167889915,0.9898896957440931,9.145945740476843e-06,0.995056530931152,0.00043321246589190734,0.9958139534883723,0.0007648093178702088,0.9956935380090086,0.0007956675463128702,0.9954775255078588,0.0008803250220654767,0.9957459325305638,0.000747224835566793,0.9955547384869934,0.0008269264180861324
1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0


==> Acr_20news_200d.csv <==
Exact_mean,Exact_std,Sinkhorn_mean,Sinkhorn_std,TWQT_mean,TWQT_std,FTQT_mean,FTQT_std,FTKD_mean,FTKD_std,CL1D_mean,CL1D_std,CLKG_mean,CLKG_std,SL1D_mean,SL1D_std,SLKG_mean,SLKG_std
1.0,0.0,0.009633027522935779,0.009023997969222942,0.0096330275229357,0.0090239979692229,0.0127522935779816,0.0275197245833114,0.1484403669724771,0.1261084512218482,0.2492660550458715,0.1462608330813897,0.1277981651376146,0.12906959240475,0.2104587155963301,0.1493234187152843,0.1313761467889908,0.130326130384205
1.0,0.0,0.020000000000000004,0.009012454055356646,0.02,0.0090124540553566,0.0291780821917808,0.0499322741420898,0.2057990867579908,0.1316387830706251,0.2931963470319636,0.1353437213013078,0.1815525114155251,0.1390920646472047,0.2634703196347031,0.1484973349143982,0.1865753424657534,0.1388984054620014
1.0,0.0,0.03012158054711246,0.00826943254188105,0.0301215805471124,0.008269432541881,0.0481155015197568,0.0695338895662363,0.2549544072948329,0.1286948038117886,0.3255015197568389,0.1314694867270079,0.2210030395136777,0.1394373677973469,0.302401215805471,0.1434827503113921,0.2268085106382977,0.1374961094262417
1.0,0.0,0.038656036446469255,0.009730971604390844,0.0386560364464692,0.0097309716043908,0.0689066059225512,0.0840786645258255,0.2930523917995444,0.1236721125971797,0.355512528473804,0.1280710074466788,0.2570842824601366,0.1371298481144852,0.3337129840546698,0.1382609117627344,0.263006833712984,0.1344825869068685
1.0,0.0,0.04908925318761383,0.008641542793802923,0.0490892531876138,0.0086415427938029,0.0869581056466302,0.0972625132468343,0.3284153005464479,0.1195806056006938,0.3787067395264117,0.1236605287491378,0.2887067395264117,0.132390011101414,0.3620582877959928,0.133464370449079,0.2973041894353369,0.1327644157581599
1.0,0.0,0.060864946889226126,0.007725284644746315,0.0608649468892261,0.0077252846447463,0.1076631259484067,0.1077957009522828,0.3581942336874051,0.1161529698624402,0.3984370257966615,0.1181514922570125,0.3185280728376328,0.1301203289683149,0.3865705614567526,0.1285939629341346,0.3255690440060698,0.1305853159731274
1.0,0.0,0.07250975292587779,0.007082340518075159,0.0725097529258777,0.0070823405180751,0.1252665799739921,0.1172665036619566,0.3852535760728219,0.1137765734065405,0.4200260078023406,0.1161436937612978,0.3448634590377112,0.1270182298979523,0.40925877763329,0.1255659929126195,0.3525877763328999,0.1277704620846015
1.0,0.0,0.08294653014789534,0.007106656604779074,0.0829465301478953,0.007106656604779,0.1421956769055745,0.1232030432021832,0.410716723549488,0.1101364218219491,0.4382593856655291,0.1127411039496281,0.3696814562002275,0.1240394451535347,0.4295904436860068,0.1213307134695655,0.3753697383390218,0.1241642806519282
1.0,0.0,0.09581395348837214,0.006895113066491755,0.0958139534883721,0.0068951130664917,0.1592416582406471,0.128202059537258,0.4310616784630941,0.1072250201540489,0.4558240647118302,0.1096970072022047,0.392366026289181,0.121353585905133,0.449757330637007,0.1181119616204015,0.3974620829120325,0.1208384777081583
1.0,0.0,0.10491803278688523,0.007068709621833242,0.1049180327868852,0.0070687096218332,0.1757650273224043,0.1313156364929054,0.4503551912568308,0.1048625586210038,0.471302367941712,0.1074666956004008,0.4119854280510017,0.1183088167530743,0.4668214936247724,0.1160397417474947,0.417969034608379,0.1181798662409773
1.0,0.0,0.11384105960264918,0.0070022348209105075,0.1138410596026491,0.0070022348209105,0.1930960264900663,0.1339878997536062,0.4696771523178807,0.101902033742385,0.4860016556291391,0.1048848635352664,0.4308112582781456,0.1165402502037278,0.4829221854304636,0.1139569461255437,0.438087748344371,0.1154389892645616
1.0,0.0,0.1250910470409712,0.0070153625854756565,0.1250910470409712,0.0070153625854756,0.2106525037936267,0.1357692526555055,0.4879059180576631,0.0988144042501923,0.5007738998482548,0.1017984355110766,0.4496813353566011,0.1137685755922067,0.4980880121396058,0.110383167705549,0.4566160849772385,0.1122469655544341
1.0,0.0,0.13260504201680676,0.006894484427931875,0.1326050420168067,0.0068944844279318,0.2278151260504201,0.1371943601114503,0.5032703081232492,0.0965006349567609,0.5143067226890756,0.099012538178839,0.4656512605042016,0.1107591846745736,0.5136624649859943,0.1072591638642674,0.4735714285714285,0.10857073027645
1.0,0.0,0.1423667100130039,0.0062997962576470485,0.1423667100130039,0.006299796257647,0.2442717815344603,0.1383961433510065,0.519291287386216,0.0936218596667452,0.527698309492848,0.0968091316007744,0.4816059817945381,0.1078644127344366,0.5280364109232772,0.1047948355223439,0.4903315994798439,0.1058046440420007
1.0,0.0,0.15327669902912616,0.0057122691921176316,0.1532766990291261,0.0057122691921176,0.2612135922330098,0.1392195401805497,0.533974514563107,0.0906823246106064,0.5397148058252429,0.094345747292737,0.4969053398058253,0.1045758314153545,0.5419842233009712,0.1022155107797722,0.506122572815534,0.1029205314082624
1.0,0.0,0.161353811149033,0.005669605288247912,0.161353811149033,0.0056696052882479,0.2764334470989761,0.1398873246147622,0.5479010238907848,0.0888460613664852,0.5514960182025028,0.0910911014164524,0.510546075085324,0.1028459790476777,0.5547781569965873,0.0998922431533511,0.520608646188851,0.100430865292797
1.0,0.0,0.17209850107066382,0.005925270602722907,0.1720985010706638,0.0059252706027229,0.2914668094218415,0.1407774196068484,0.5609154175588865,0.0860525447584184,0.5624411134903643,0.0884693116102457,0.5248608137044968,0.1002229779309963,0.5665845824411136,0.0978475076683671,0.5346734475374731,0.0976900455767711
1.0,0.0,0.18043478260869572,0.005446703130729661,0.1804347826086957,0.0054467031307296,0.3063902932254802,0.1403010303989507,0.5735995955510615,0.0843915680281279,0.5734984833164813,0.0858273673541091,0.5382558139534884,0.0973373734317332,0.5782912032355917,0.0953047853101395,0.5474772497472192,0.0949567463914469
1.0,0.0,0.1913368471490178,0.005286329642319908,0.1913368471490178,0.0052863296423199,0.3202635361763297,0.139517622489316,0.5855198850023955,0.0822330030458683,0.5834547196933394,0.0838302949797068,0.5508001916626738,0.0949957456717658,0.5891662673694296,0.0923925940407977,0.559381887877336,0.0930334313701891
1.0,0.0,0.2012471552116522,0.005020884805388417,0.2012471552116522,0.0050208848053884,0.3344287664997722,0.1399803435169742,0.5967774237596722,0.0801006088369832,0.5931816112881201,0.0818924604670207,0.5629221665908056,0.0929796158138469,0.6001137915339099,0.0901298916149493,0.5711925352753757,0.0911500637349007
1.0,0.0,0.21244039878630258,0.004964433124814745,0.2124403987863025,0.0049644331248147,0.3483008235804074,0.1389997676177875,0.608209796272215,0.0774386656594941,0.6031512787169485,0.079385179634769,0.574148244473342,0.0903927418273531,0.6102644126571304,0.087231340798334,0.5825877763328999,0.0882274089955851
1.0,0.0,0.22194869673148523,0.00458421582080181,0.2219486967314852,0.0045842158208018,0.3618163011998344,0.1382760984384207,0.6187008688456763,0.0751046583694682,0.6121845262722384,0.0770203247788818,0.5854571783202318,0.0879637136673958,0.6202730657840297,0.0847349180098985,0.5935705419942078,0.0852714531959199
1.0,0.0,0.2328531855955679,0.004952487169662888,0.2328531855955679,0.0049524871696628,0.3754016620498614,0.1371376140364438,0.6285714285714284,0.0730551644534027,0.6207835377918479,0.0750486719135688,0.5956588840522355,0.0852841349901461,0.6293747526711517,0.0825456546281486,0.6036644242184409,0.0829583316264712
1.0,0.0,0.24490329920364048,0.005017652414851387,0.2449032992036404,0.0050176524148513,0.3888509670079636,0.1358202963614006,0.6379977246871444,0.0712157375232254,0.6293022373909747,0.0729023766107485,0.6057982555934771,0.0828612535340056,0.6385627607129312,0.0802340595309398,0.6143306788016687,0.0806838881202842
1.0,0.0,0.2553622133236257,0.004986987788212907,0.2553622133236257,0.0049869877882129,0.4019985438660358,0.1346298154997011,0.6469166363305423,0.0691351390444933,0.6377539133600291,0.0710998711542013,0.6154459410265745,0.0804984264308064,0.6471022934109939,0.0778838759460325,0.6241135784492173,0.078169177278942
1.0,0.0,0.26451872593629655,0.004932851912632959,0.2645187259362965,0.0049328519126329,0.4153832691634582,0.1327553156075954,0.6556807840392019,0.0673370010606018,0.6459747987399368,0.0691399728115595,0.6252782639131956,0.0784939383355956,0.6558172908645434,0.0758661468481468,0.6338221911095555,0.0765304770107887
1.0,0.0,0.2741860465116279,0.004886160319485858,0.2741860465116279,0.0048861603194858,0.427917087967644,0.1311480439014282,0.6642467138523762,0.0652807778156713,0.6538321536905964,0.0672137858274783,0.6343849005729695,0.0767660170264957,0.6644590495449951,0.0736870955804291,0.6427940680822383,0.0745623653404267
1.0,0.0,0.2843725617685306,0.00482435422922509,0.2843725617685306,0.004824354229225,0.440598179453836,0.1297009265703302,0.6721196358907672,0.0635523733230445,0.6610500650195058,0.0654417675702367,0.6432282184655397,0.074765593838411,0.672002600780234,0.0716520069886558,0.6513979193758128,0.0727168470800472
1.0,0.0,0.29538292529817956,0.004454809458199024,0.2953829252981795,0.004454809458199,0.4530320150659133,0.1277173636840148,0.6799717514124292,0.0617355287123945,0.6686660389202761,0.0635972259163121,0.6516258631512868,0.0728444533773492,0.6798807281858129,0.0701034288414078,0.659513496547395,0.0708224843014791
1.0,0.0,0.3049757281553397,0.004706485298462454,0.3049757281553397,0.0047064852984624,0.4655036407766989,0.125810709761807,0.6876243932038834,0.0604083910541259,0.6759678398058253,0.0617796153192927,0.6600849514563109,0.0710172814217322,0.6873088592233012,0.0679970033664549,0.6676699029126215,0.0688771665786459
1.0,0.0,0.31354081033470343,0.004001295214184045,0.3135408103347034,0.004001295214184,0.4776189078097476,0.123820852193361,0.6952642395772165,0.0586692860938435,0.6828097475044044,0.060419436010723,0.6686494421608923,0.0689037149944725,0.6952113916617734,0.0661238014749908,0.6756488549618321,0.0668937213513659
1.0,0.0,0.323560864618885,0.004090725242722903,0.323560864618885,0.0040907252427229,0.4894141069397043,0.1217498001037712,0.702656427758817,0.05711181750067,0.690079635949943,0.0588851351648245,0.6766638225255971,0.0671279881653113,0.7020961319681459,0.064484804159292,0.6837571103526734,0.0651719407518987
1.0,0.0,0.3343105350248208,0.0038244457481818256,0.3343105350248208,0.0038244457481818,0.5008852730281301,0.119594563877507,0.7095615002757859,0.055635880061829,0.697084942084942,0.0574456544679376,0.6846911196911196,0.0652339180861703,0.7090816326530613,0.062632967494303,0.6914782129067845,0.0637612139430221
1.0,0.0,0.34435760171306207,0.0037856483145205606,0.344357601713062,0.0037856483145205,0.5123688436830833,0.1174102311828044,0.716539079229122,0.0539886472859997,0.7041274089935758,0.0556479869558404,0.692269807280514,0.0635333416870017,0.7160171306209849,0.0609730693616257,0.6988570663811566,0.0620725165190311
1.0,0.0,0.35397815912636504,0.004059327804577129,0.353978159126365,0.0040593278045771,0.5236895475819034,0.1152992067159843,0.7235023400936036,0.0522728532238561,0.7109490379615186,0.0540595663495482,0.6998959958398339,0.0620042653707201,0.7225143005720227,0.0593675580915796,0.7057462298491938,0.0606557453805426
1.0,0.0,0.3655535894843276,0.004332758799573261,0.3655535894843276,0.0043327587995732,0.5347927199191101,0.113424767475035,0.7299418604651163,0.0512046169683615,0.7172598584428713,0.0526408816870692,0.7067467138523762,0.0604437328295388,0.7287917087967642,0.0580405749874824,0.7126845298281093,0.0591303316905731
1.0,0.0,0.3745141451414514,0.004515334778609934,0.3745141451414514,0.0045153347786099,0.5456088560885608,0.1112689196133914,0.736472324723247,0.0499076379897497,0.7235227552275524,0.0513648574626408,0.7136974169741697,0.0586232830988196,0.7353087330873308,0.0566169780156009,0.7192890528905289,0.0574185350625918
1.0,0.0,0.38360958083832336,0.0044169710423221445,0.3836095808383233,0.0044169710423221,0.5566083832335327,0.108876989420829,0.7427544910179641,0.0485863997891297,0.7299089820359282,0.0497097996533577,0.7206754491017965,0.0573791178014152,0.7415425149700596,0.0551356520625812,0.7262347305389221,0.0556883338348052
1.0,0.0,0.3940770128354727,0.004414349059364803,0.3940770128354727,0.0044143490593648,0.5673885647607937,0.1063491181874762,0.74887747957993,0.0475604565691428,0.7360326721120187,0.0485957475844946,0.7274935822637105,0.0558764438156746,0.7475239206534419,0.0538610668647873,0.7327724620770125,0.054360615634879
1.0,0.0,0.4042707622298064,0.0043487479079188105,0.4042707622298064,0.0043487479079188,0.5779249146757678,0.1040197936568303,0.7551080773606373,0.0464679663842332,0.7421001137656424,0.0473858957801478,0.7338430034129695,0.0546220318191841,0.7534971558589306,0.0523502939472159,0.7392354948805462,0.0527982494147508
1.0,0.0,0.4141176470588235,0.0038938845106766574,0.4141176470588235,0.0038938845106766,0.588428412874584,0.101870288779163,0.7609678135405105,0.0452056390943136,0.7481598224195336,0.0464279898497686,0.7402108768035519,0.0533314561725704,0.759258601553829,0.0510722684498273,0.7455183129855714,0.05169604323665
1.0,0.0,0.4232784398699891,0.003858357943889862,0.4232784398699891,0.0038583579438898,0.59856338028169,0.0996870530858585,0.7664962080173345,0.0441103871727597,0.7540433369447453,0.0452779319086218,0.7464052004333693,0.0520740163338943,0.765137594799567,0.0498962948051037,0.7516294691224268,0.0501908978098608
1.0,0.0,0.43261164021164034,0.003939134925921509,0.4326116402116403,0.0039391349259215,0.6086328042328044,0.0973235391080814,0.77221164021164,0.0429477857832846,0.7596423280423283,0.0441067513027657,0.7525058201058202,0.0505807273973299,0.7707746031746031,0.0487849932019509,0.7577354497354498,0.0488464095437488
1.0,0.0,0.44151189245087913,0.003457298285381056,0.4415118924508791,0.003457298285381,0.6183743536711479,0.0950620551689571,0.7777476732161328,0.042004948053404,0.7651106514994832,0.0431167833362951,0.7585542916235785,0.049298423532668,0.7761571871768354,0.0476790713047072,0.763739400206825,0.0477239253218652
1.0,0.0,0.4505803842264914,0.0031903151706565284,0.4505803842264914,0.0031903151706565,0.6281193124368049,0.0926516972830465,0.7830616784630942,0.0410504925469612,0.7705803842264918,0.0420777320073233,0.7643943377148631,0.0479616524698111,0.7816602628918099,0.0464017314702029,0.7693933265925179,0.0465942149361552
1.0,0.0,0.46077958053027307,0.0034296675390504106,0.460779580530273,0.0034296675390504,0.637578155916106,0.090245325837236,0.7883913731697664,0.0398617892598322,0.7759339137316975,0.0409189673576147,0.7703917688959243,0.0468831988629784,0.786921250494658,0.045255490613251,0.775067273446775,0.0454041722615701
1.0,0.0,0.47073392718822604,0.0033988074237487516,0.470733927188226,0.0033988074237487,0.6469403563129358,0.0878754763284141,0.7937780790085206,0.0388293957568363,0.7814775367931834,0.0398787268422582,0.7761870642912474,0.0456411571551275,0.7920642912470955,0.04390958441794,0.7806816421378775,0.0443622031143228
1.0,0.0,0.48039059537353046,0.0032069425093250634,0.4803905953735304,0.003206942509325,0.6562817595752751,0.0856712148164564,0.7988301099734549,0.0378561095826748,0.7866894197952221,0.0390519890648712,0.7818828213879406,0.0445882580891635,0.79712172923777,0.042832113835235,0.7862343572241182,0.0434469750190116
1.0,0.0,0.4914895988112927,0.003093305495419671,0.4914895988112927,0.0030933054954196,0.6656277860326896,0.0834125329973305,0.803863298662704,0.0369521724285381,0.7919669390787516,0.0381089567977753,0.7873514115898961,0.0434674792850533,0.8019892273402676,0.0415660897384716,0.7916214710252599,0.0422752313872208
1.0,0.0,0.5003239898070624,0.0029741313433783684,0.5003239898070624,0.0029741313433783,0.674645067346196,0.0810657896537858,0.8087968693119767,0.0361315522839484,0.7968092464506732,0.0370149215691846,0.7927866763742267,0.0421885231908104,0.8070768110666182,0.0404364747777233,0.7969493993447401,0.0410187513395703
1.0,0.0,0.5094967880085656,0.0030056639324013874,0.5094967880085656,0.0030056639324013,0.6836063526052822,0.0787126570430645,0.8137259100642396,0.0350554552893648,0.8016167023554606,0.0361983398200333,0.7980496074232691,0.0410302628130855,0.8120610278372591,0.0394234406150947,0.8020860099928622,0.039955751536515
1.0,0.0,0.519879243962198,0.0030687069524791095,0.519879243962198,0.0030687069524791,0.6924343717185861,0.0762030956251024,0.8182936646832342,0.0340237162817413,0.8065068253412667,0.035160236046979,0.8033916695834794,0.0399806728516921,0.8168515925796291,0.0384890557850605,0.8070003500175008,0.0388288771650814
1.0,0.0,0.5296668956043955,0.0028972182663684807,0.5296668956043955,0.0028972182663684,0.7012551510989014,0.0737864222907093,0.8230940934065933,0.033248112252881,0.8112328296703297,0.0342213568114887,0.8084409340659339,0.0389028180181196,0.8213787774725274,0.0374603181768943,0.8120484203296701,0.0378119248574149
1.0,0.0,0.5410397708122684,0.0028055942566844283,0.5410397708122684,0.0028055942566844,0.7099595551061678,0.0716274963002869,0.8279339400067406,0.0322545115730598,0.8160751600943713,0.0334378013251062,0.8136080215706106,0.037626255142686,0.8261122345803842,0.0364017804777424,0.8167576676777888,0.0366073499777373
1.0,0.0,0.5511203044845278,0.0031233520680578734,0.5511203044845278,0.0031233520680578,0.7182310110872089,0.0695957218645031,0.8323713387390371,0.0311566580361019,0.8208389872579842,0.0324595912946943,0.818553698494125,0.0363455452584586,0.8305527056097963,0.0352274639711788,0.8216150918418008,0.0353406773473273
1.0,0.0,0.560765480253535,0.0030200216299502616,0.560765480253535,0.0030200216299502,0.7265106452137168,0.067238453295734,0.8367040468064362,0.030275676550783,0.8256509019990247,0.0315495004972042,0.8235104826913701,0.035252807777424,0.8349358036730047,0.0342114714487084,0.8264115065821549,0.034277786128974
1.0,0.0,0.570943637234552,0.0027453016881299227,0.570943637234552,0.0027453016881299,0.7345249880249084,0.0650826694483745,0.8412198626856136,0.0293137056324785,0.8303400926073765,0.0306647260248616,0.8283282771834584,0.0343650140092843,0.839489062749481,0.0332267160515025,0.83111767523551,0.0333470607683385
1.0,0.0,0.5810575866938646,0.002442356902406697,0.5810575866938646,0.0024423569024066,0.7426439667346619,0.0626399105056929,0.8455625294209946,0.0283987683213767,0.8349317432920129,0.0298578455638191,0.8329420994821904,0.0334974701066859,0.8437972697316808,0.03221320231667,0.8356880589989018,0.0325513931714432
1.0,0.0,0.590669443159031,0.002374310865406976,0.590669443159031,0.0023743108654069,0.7505583834644456,0.060556397969546,0.8500524448557762,0.0274524717382377,0.8396298010180476,0.0288909980918857,0.837865185870739,0.0325116414779857,0.8482754897424034,0.031220881229682,0.8405244485577665,0.0315413437117441
1.0,0.0,0.6003154861216441,0.0023133730793485855,0.6003154861216441,0.0023133730793485,0.7582754436523587,0.0585776194167772,0.8543986045806159,0.0265472500370461,0.8443970878204158,0.0280736530033369,0.8426406795085694,0.0316130557249127,0.8524617018049444,0.0301411820419907,0.8450917639921127,0.0306815260261379
1.0,0.0,0.6090437117708487,0.002207682302241449,0.6090437117708487,0.0022076823022414,0.7658600626585107,0.0567331883129967,0.8588378338057585,0.0257509720155946,0.8487692078173953,0.0269925832163424,0.8472803222437715,0.0304597181357747,0.8566477696553778,0.0290442158126227,0.849594211547068,0.0295718909708653
1.0,0.0,0.6179524438573316,0.0021738934347438274,0.6179524438573316,0.0021738934347438,0.7732261852341117,0.0546075671647964,0.8631116982239838,0.0248659957564723,0.8530896814912667,0.0261308062528974,0.8519389402612653,0.0294208773211452,0.860911492734478,0.028151204318278,0.8539630118890357,0.0286474638662167
1.0,0.0,0.6281944243824933,0.0022266718104610524,0.6281944243824933,0.002226671810461,0.7806731185902067,0.0527181459772366,0.8673653040589338,0.0240558739846373,0.8576253069478552,0.0251960802717949,0.8563671818575763,0.0285213591552612,0.86530839231547,0.0271740871364016,0.8585786508738991,0.0277641225618524
1.0,0.0,0.637433162684869,0.0020107348209412955,0.637433162684869,0.0020107348209412,0.7878142775881688,0.0508689880218885,0.871386518771331,0.0233574996147189,0.8619837883959043,0.0244794765415268,0.8608589306029582,0.0276580861089188,0.8694055745164962,0.0264402819159213,0.8630887372013654,0.0268039972613863
1.0,0.0,0.6468412209465138,0.0019061445382130278,0.6468412209465138,0.001906144538213,0.7949341921030529,0.0490083136572528,0.8755208625035003,0.0228504971870267,0.8663553626435171,0.0238199692630812,0.8652982357882945,0.0268269629086458,0.8736670400448051,0.0257317883484414,0.8674656958835059,0.0259541099546407
1.0,0.0,0.6574020959735246,0.0019681035856572485,0.6574020959735246,0.0019681035856572,0.80196221731936,0.0471866486647116,0.8796138996138996,0.0218398381977095,0.87053778268064,0.0228740333332795,0.869605626034197,0.0258950986469201,0.8777675124103699,0.0248298250131675,0.8716354109211258,0.0250692005894829
1.0,0.0,0.6671013311600109,0.0019454916111005553,0.6671013311600109,0.0019454916111005,0.8089663135017663,0.0453684314122931,0.8834976908448788,0.0209425295100779,0.8746780766096168,0.0220558251190652,0.8737707144797616,0.0249076164244011,0.88165308340125,0.0239110141831223,0.8758543873947293,0.0241211634924293
1.0,0.0,0.6767224304068519,0.0017945055918693591,0.6767224304068519,0.0017945055918693,0.8156892398286939,0.0435783314219469,0.8875562098501071,0.0203528883729679,0.8787125267665956,0.0213560834518548,0.8780018736616708,0.0241105688390355,0.8857280513918631,0.0230728961205895,0.8802823875803001,0.0233486305229862
1.0,0.0,0.6876707992614085,0.0015674194606688306,0.6876707992614085,0.0015674194606688,0.8224821946715908,0.0419266177776715,0.8916064362964918,0.0196780235813633,0.8827407016618305,0.0204978278623278,0.8823371142178845,0.0231404913944187,0.8895766288578218,0.0221803236149395,0.8843102083882881,0.0224309546169912
1.0,0.0,0.6979381175247008,0.0016134708608748637,0.6979381175247008,0.0016134708608748,0.8295033801352057,0.0402330259498369,0.8954771190847636,0.018988144003618,0.8868317732709309,0.0197428594972066,0.8865431617264693,0.0223898041343431,0.8935946437857513,0.0212661285363424,0.8884308372334896,0.0215710377344025
1.0,0.0,0.7078274801332995,0.001513350817751446,0.7078274801332995,0.0015133508177514,0.8360715201230455,0.0386100747437776,0.8991745706229175,0.0180655840488817,0.8910292232760831,0.018862278104945,0.8905908741348375,0.0213830590085831,0.8973071007433987,0.0203491970327106,0.8925057677518583,0.0207275281358271
1.0,0.0,0.7183746208291204,0.0016293645228068066,0.7183746208291204,0.0016293645228068,0.8426137512639031,0.0370486239921036,0.9028880182002024,0.0173708399975476,0.8950922649140551,0.0180460506370058,0.8946081900910005,0.0206022925382814,0.9011488877654196,0.0194102482524088,0.8964598078867545,0.0200302760497795
1.0,0.0,0.7286398204712629,0.0015767212365567994,0.7286398204712629,0.0015767212365567,0.849028799401571,0.0353349706325729,0.9066313427253456,0.0165688337011517,0.8990499937663633,0.0173123260982362,0.8986647550180777,0.0196331152078724,0.9049407804513154,0.0184972449220821,0.9003790051115821,0.0190031497908685
1.0,0.0,0.7390689952035419,0.0014311540343806013,0.7390689952035419,0.0014311540343806,0.8553966301807898,0.0335746557357658,0.9103062353954008,0.0159152522879141,0.90295166646169,0.0164517484750903,0.9027216824498826,0.0187853810237044,0.908680359119419,0.0176915111417824,0.904231951789448,0.0180969249942184
1.0,0.0,0.7494660842130807,0.0013231976167782278,0.7494660842130807,0.0013231976167782,0.8617364397524573,0.0319486361538827,0.9140638272054364,0.0152213213728958,0.9068025725033372,0.0157728982471955,0.9067467540347046,0.0179493286971012,0.912405047931076,0.0168610320800894,0.9082392913481372,0.0172933661968032
1.0,0.0,0.7586241168722309,0.001333743539247956,0.7586241168722309,0.0013337435392479,0.8680541252544599,0.0303457424721003,0.9176050772362592,0.0145329261129499,0.910786732127889,0.0150004681057924,0.9105819662315886,0.0170571542002207,0.9159525805292776,0.0159537117944474,0.9120728056520184,0.016473161433527
1.0,0.0,0.7682909821534101,0.001286961431101223,0.7682909821534101,0.0012869614311012,0.8742536343221843,0.0287846966795468,0.921188984753575,0.0138079789243225,0.9146093842335418,0.0142841632256027,0.91439900720955,0.0161927232704551,0.9196182484339914,0.0151944877928528,0.9158409171492728,0.0157164027017207
1.0,0.0,0.7779045618947616,0.0011668626683453759,0.7779045618947616,0.0011668626683453,0.8804363551510908,0.0270986573221774,0.9246797339866996,0.0132714879846526,0.9184132539960334,0.0136717279909471,0.9181717419204296,0.0154523587240433,0.9231664916579164,0.0145033014840903,0.9196336483490842,0.0149526119922399
1.0,0.0,0.7889540375532775,0.0011002206719039692,0.7889540375532775,0.0011002206719039,0.8864750604769037,0.025448807082688,0.9283008869945863,0.0126349518566075,0.922235917521023,0.0130423762999018,0.9220308720193529,0.0146910771529671,0.926774565142265,0.0138757218572491,0.9233832507775602,0.0142564687500422
1.0,0.0,0.7989500625639859,0.001037241894990008,0.7989500625639859,0.00103724189499,0.8925628483676491,0.0238187915983539,0.9316983278352862,0.0120169844274466,0.9259868046866114,0.0124006345650642,0.9258594016607892,0.0138733706620019,0.9303981344556936,0.0131690815851509,0.9270242293254466,0.0133978707999241
1.0,0.0,0.808600157285698,0.0009981030263483035,0.808600157285698,0.0009981030263483,0.8985136501516682,0.022128575062909,0.9352510953825413,0.0114507706881512,0.929685428603528,0.011783823387338,0.9297213796202674,0.0130508389719358,0.9340242669362994,0.0124118735043646,0.9307999101224572,0.0127604387336227
1.0,0.0,0.818651498335183,0.0009729490107373202,0.818651498335183,0.0009729490107373,0.904335183129856,0.0205804875466176,0.938869034406215,0.0107101584870196,0.9336215316315204,0.0110195200479394,0.933629300776914,0.0122942214002167,0.9378057713651492,0.0118517257383403,0.9345815760266368,0.0120171251904395
1.0,0.0,0.8288782894736838,0.000845600926001256,0.8288782894736838,0.0008456009260012,0.9100679824561404,0.0190569316161024,0.9423914473684214,0.0099572017050597,0.937405701754386,0.0104942060972359,0.9374758771929822,0.0116686098912594,0.9413278508771932,0.0111826419501177,0.9383399122807016,0.0112454166734877
1.0,0.0,0.8387952329360772,0.0007937407215291838,0.8387952329360772,0.0007937407215291,0.9159609967497292,0.0176970665528145,0.9459404117009746,0.0093750449948387,0.9412654387865658,0.0098184637648831,0.9412979414951242,0.0108697832884898,0.9448569880823402,0.0104670211836923,0.942070422535211,0.0103266662447605
1.0,0.0,0.8493747323340469,0.0007883343521688887,0.8493747323340469,0.0007883343521688,0.9216659528907922,0.0162045278786127,0.9494850107066384,0.0086893150870003,0.9449079229122056,0.0092240694248197,0.945112419700214,0.0100574419499419,0.9484518201284794,0.0098111184901152,0.9458276231263384,0.0097651049667465
1.0,0.0,0.8593492063492062,0.0007718885848011769,0.8593492063492062,0.0007718885848011,0.927364021164021,0.0147947414650441,0.9528920634920632,0.0080959788712489,0.9485978835978836,0.0084800983798017,0.9488222222222222,0.00926304569594,0.9517312169312168,0.0090288926536049,0.949525925925926,0.0090093995191365
1.0,0.0,0.869126569037657,0.0006851863669737882,0.869126569037657,0.0006851863669737,0.9328713389121336,0.013331731533971,0.9562855648535564,0.0074665546734454,0.952371338912134,0.0077556544355369,0.952508368200837,0.0085817671838881,0.9552405857740586,0.0082181433495737,0.9532688284518828,0.0083717091887283
1.0,0.0,0.8787973112719746,0.0005887175890075704,0.8787973112719746,0.0005887175890075,0.9383453981385732,0.0119621893010088,0.959700103412616,0.0068077005245599,0.9561861427094108,0.0070112057768529,0.956326783867632,0.0077874696159585,0.9589172699069286,0.0074447295547583,0.956975180972079,0.0076593554517496
1.0,0.0,0.8891400817995906,0.0005556006145970354,0.8891400817995906,0.000555600614597,0.943695296523517,0.0105133680115694,0.9631728016359916,0.006187049817159,0.960017382413088,0.0063187281122723,0.9601145194274028,0.0069907651676802,0.9624723926380369,0.0067519353418502,0.9607341513292432,0.0068503033786094
1.0,0.0,0.8991607684529833,0.0005355131517437961,0.8991607684529833,0.0005355131517437,0.9491688574317488,0.0091006412602305,0.966574317492417,0.0054649115252975,0.9638190091001004,0.0056160006151162,0.9638392315470172,0.0061688350580786,0.966037411526795,0.0059159885377653,0.964455005055612,0.0060762214323706
1.0,0.0,0.909108910891089,0.00045134991005991483,0.909108910891089,0.0004513499100599,0.9544994499449946,0.0078416376887366,0.96999599959996,0.0047071360936847,0.967590759075908,0.0048586299530774,0.9675757575757576,0.0054866637763621,0.9694399439944,0.0052055614781771,0.9682018201820184,0.0052360823176724
1.0,0.0,0.9192392917202503,0.00038847291533634313,0.9192392917202504,0.0003884729153363,0.9598268869324366,0.0066110954249399,0.9735008408348996,0.0041023622588436,0.9714284301117816,0.0042372253839827,0.9712652092195068,0.0046783919572151,0.9729112671876544,0.004494286863176,0.9718577505193394,0.0045467109687001
1.0,0.0,0.9292797729719148,0.00033406212889094754,0.9292797729719148,0.0003340621288909,0.965100303356493,0.0055108402769921,0.9769263137293276,0.0035361248334436,0.975212838829631,0.0035923891931627,0.974962325080732,0.0039564229734494,0.9764468147568256,0.0037419164366296,0.9754516097465504,0.0037914231495815
1.0,0.0,0.9389253557943659,0.00031452740896066025,0.938925355794366,0.0003145274089606,0.9702962532674996,0.0043062387505699,0.9804482524929814,0.0030155088473784,0.9791606157420856,0.0030388242064813,0.9787936876754766,0.0033482502915165,0.9800890696098368,0.0032350984422899,0.9791538387065544,0.0032488505884696
1.0,0.0,0.948888782450425,0.00024361797061079335,0.948888782450425,0.0002436179706107,0.9753865312769416,0.0031522635889536,0.9838863875850186,0.0025678066313368,0.9829859181913986,0.0024528620709934,0.9824906600249076,0.0027410849021278,0.9836028355206444,0.0026291409677324,0.982823067343616,0.0026672804644887
1.0,0.0,0.9590112806901123,0.0001242474967145899,0.9590112806901124,0.0001242474967145,0.980396246089677,0.0021955800937445,0.9873011659872976,0.0018578954163218,0.986733339653048,0.0018765900668617,0.9860982083609824,0.0021520663072816,0.9870897715423256,0.0019993895083272,0.9864205137927766,0.0020186535552922
1.0,0.0,0.9693460925039887,6.845458803622275e-05,0.9693460925039888,6.845458803622275e-05,0.9852040529130314,0.0013381598918872,0.9904916033399006,0.0014913357099145,0.9901566751102356,0.0015327988277537,0.9897129186602868,0.0017698640383255,0.9904081058260624,0.0015627359645654,0.9899024298714704,0.0017078202670188
1.0,0.0,0.9796963506360847,7.810662011912879e-05,0.9796963506360848,7.810662011912879e-05,0.9900677871668676,0.0007254812514849,0.9934608598755688,0.001153860573209,0.9932649271055808,0.0011719731235443,0.9930374222304766,0.0012690810041016,0.9933466431423532,0.001253108105688,0.9931014950320362,0.0012230852105826
1.0,0.0,0.9898896957440931,9.145945740476843e-06,0.9898896957440932,9.145945740476844e-06,0.9951006526335135,0.0004051794620927,0.996416030885192,0.0006826268835707,0.9963498483316482,0.000752207879193,0.9961632502987408,0.0007767796468896,0.9963608787572388,0.0007159274718205,0.996205533596838,0.0007707146741435
1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0


==> Acr_20news_50d.csv <==
Exact_mean,Exact_std,Sinkhorn_mean,Sinkhorn_std,TWQT_mean,TWQT_std,FTQT_mean,FTQT_std,FTKD_mean,FTKD_std,CL1D_mean,CL1D_std,CLKG_mean,CLKG_std,SL1D_mean,SL1D_std,SLKG_mean,SLKG_std
1.0,0.0,0.5603669724770642,0.09790912341610679,0.01009174311926605,0.014301336943229258,0.014036697247706419,0.027444996680163335,0.12275229357798167,0.10923042270974566,0.22266055045871563,0.12571723360924472,0.08880733944954125,0.11315226049166026,0.16018348623853207,0.1294158240603225,0.09394495412844037,0.11157351434642014
1.0,0.0,0.5936986301369864,0.08548691572613788,0.021095890410958898,0.01384668845824782,0.03557077625570776,0.05850915340074211,0.19392694063926946,0.1125076627939651,0.26598173515981727,0.12576966399657044,0.13392694063926938,0.12332834607232201,0.21059360730593607,0.13214785431167048,0.1425570776255708,0.12015221471406305
1.0,0.0,0.6207598784194531,0.08015890275551044,0.03151975683890578,0.011901976435861149,0.06103343465045594,0.08086212416063594,0.2390273556231003,0.10753051944725259,0.29920972644376903,0.11884329012543393,0.1720364741641338,0.12475343148628358,0.2478723404255319,0.12607159322462208,0.18510638297872337,0.12062121519333101
1.0,0.0,0.6374487471526199,0.07649467285994291,0.04102505694760822,0.011058961591524637,0.08339407744874715,0.09620088913252617,0.27699316628701587,0.10398128014431889,0.3285876993166288,0.11587096128700303,0.2044419134396355,0.12256453637436333,0.2773348519362187,0.1244717356938879,0.2192027334851935,0.11917243738179606
1.0,0.0,0.6498907103825133,0.0721970293048207,0.05025500910746815,0.010708446227213645,0.10409836065573773,0.10790789431683694,0.3099817850637523,0.10205417041564062,0.35063752276867033,0.11103777925882931,0.23386156648451728,0.12112203848409304,0.3050091074681238,0.12193818300563777,0.25083788706739535,0.11797354395991612
1.0,0.0,0.6625189681335353,0.07073664352538189,0.06209408194233686,0.010232794536388309,0.12471927162367223,0.11763535590709132,0.3389226100151745,0.09992372419417117,0.3713353566009105,0.10790137051787102,0.2618361153262519,0.12015974696819189,0.32960546282245845,0.11871300858983329,0.27930197268588774,0.1165316804223803
1.0,0.0,0.6706241872561769,0.067671105990722,0.07347204161248373,0.009707741017341502,0.1452145643693108,0.12381394677240044,0.3642392717815345,0.09784975515062935,0.3898959687906373,0.10516483370871459,0.28703511053316,0.11871897383051665,0.35357607282184667,0.1167790147055751,0.30556566970091026,0.11534218143397097
1.0,0.0,0.6790329920364049,0.06475966794055003,0.08362912400455062,0.009700807766743175,0.1643458475540387,0.12764276166579397,0.3875199089874857,0.0963142451352015,0.40748577929465307,0.10220263393871104,0.3100227531285549,0.11737400400996689,0.37383390216154716,0.11372183456870905,0.3284982935153582,0.11375180518802956
1.0,0.0,0.6871688574317496,0.061780964571929754,0.09408493427704759,0.010449718306682869,0.18298281092012134,0.13062178105147476,0.4090495449949443,0.09453149040611139,0.42399393326592494,0.0997060003585418,0.3328210313447926,0.11495876082166558,0.3931749241658241,0.11332082361475831,0.3499191102123356,0.112628432461581
1.0,0.0,0.6933788706739525,0.058751719206671035,0.10435336976320578,0.010077799294142075,0.20116575591985428,0.13279727160101484,0.4292167577413478,0.09244677540433723,0.43845173041894364,0.09707195487272383,0.35306010928961756,0.1134058054324557,0.41063752276867055,0.1109255430305786,0.3699544626593807,0.11045720382090397
1.0,0.0,0.7008029801324502,0.05678581741580128,0.1129221854304637,0.010036783118715515,0.21951986754966896,0.1346171263281402,0.448634105960265,0.09047557859822292,0.4519370860927153,0.09462111149748839,0.3718211920529801,0.11195944746384262,0.42725165562913925,0.10817596744406356,0.3893791390728477,0.10802828872859507
1.0,0.0,0.7075872534142641,0.055459137691597306,0.12386949924127473,0.01030170211611696,0.23822458270106225,0.13512350810554843,0.4652883156297421,0.08787077070564328,0.4662215477996965,0.0923084396052896,0.39071320182094077,0.1099913071279479,0.4439529590288315,0.10624434261159867,0.408308042488619,0.10712182839811829
1.0,0.0,0.7138305322128856,0.05380461096168993,0.13287815126050428,0.010227626397981828,0.25597338935574226,0.13564111074441054,0.48109243697479004,0.08567325458307064,0.4788585434173667,0.09082882467219865,0.4072619047619048,0.10823051741863463,0.45863445378151263,0.10344833315649445,0.4245938375350141,0.10527462014787098
1.0,0.0,0.720286085825748,0.05209714025686712,0.14322496749024713,0.009281670533437827,0.2724902470741222,0.13541451549599848,0.49641092327698294,0.08385189745987809,0.49162548764629405,0.08947299590217093,0.42421326397919373,0.10535468770381211,0.47386866059817956,0.1009591806578154,0.4412873862158647,0.10286835865394355
1.0,0.0,0.725540048543689,0.05007871071272302,0.15414441747572816,0.008593165008281483,0.2887864077669905,0.13437175444416394,0.510606796116505,0.08194005801644705,0.5038834951456309,0.0879349955847337,0.4400788834951458,0.10300479359350312,0.4878883495145633,0.09839370401227107,0.4560983009708737,0.09975102054236619
1.0,0.0,0.7317178612059161,0.04882962135111566,0.16224118316268485,0.008342047574011347,0.3050227531285551,0.13383000809281362,0.524419795221843,0.07972448576777381,0.5151308304891922,0.08675810733009943,0.45434584755403895,0.10027422178773673,0.5007679180887372,0.09679716054481861,0.470602957906712,0.09719487910466783
1.0,0.0,0.7372109207708776,0.04793764322994183,0.17255888650963602,0.008426409883900381,0.3202034261241971,0.1325502775084562,0.5367398286937902,0.07772276905902381,0.5263597430406851,0.08506597888158911,0.4681638115631689,0.09822228770333798,0.5138222698072803,0.09455411469915716,0.4843576017130621,0.09528067535061056
1.0,0.0,0.7427805864509607,0.046593960408724655,0.18038422649140545,0.008526165899914432,0.33563195146612734,0.13106182277533826,0.5491102123356925,0.07590256505061369,0.536865520728008,0.08329499462794748,0.48231547017189086,0.09624923427455793,0.5262639029322549,0.09243771994112517,0.49753791708796763,0.09288969879428421
1.0,0.0,0.7478773358888362,0.04560647351729392,0.19125539051269771,0.008366019448193374,0.3497652132247247,0.1293543780726102,0.5608672735984664,0.07404669969967756,0.5462002874940106,0.08177955890195171,0.4954096789650217,0.093948799343969,0.5383181600383327,0.09070552353260064,0.5102635361763296,0.09126408398088483
1.0,0.0,0.7529767865270827,0.04436458793221667,0.20102867546654532,0.008219806416054559,0.36399180700955847,0.12797024348321123,0.5727446517979061,0.07245978636609463,0.5560673645880745,0.08035075729432321,0.5078971324533452,0.09194354531606899,0.5493218024578974,0.0882098588225846,0.5233545744196632,0.08906552714181329
1.0,0.0,0.7577936714347637,0.0432645025082604,0.21241872561768538,0.008790093207717127,0.37833116601647154,0.12675845660603302,0.5835587342869528,0.07111195783165081,0.5658300823580406,0.07893825395033448,0.5200520156046814,0.09083489726906939,0.5606415257910708,0.08663879990500557,0.5352969224100562,0.08761621758143892
1.0,0.0,0.7624534546959041,0.042097163923165946,0.22177906495655783,0.0086716783440541,0.39203558129913096,0.12532403114742144,0.5939470417873399,0.06961362410320379,0.575002068680182,0.07743097455844714,0.5318535374431113,0.0891917307135486,0.5706578402978899,0.08480167958740865,0.5465535788167145,0.08623241625412187
1.0,0.0,0.7666481994459832,0.0411821426177205,0.2327463395330431,0.008610363746221693,0.4053502176493866,0.12364170909702407,0.6039097744360902,0.06854097409724287,0.5841946972694898,0.07551999296203386,0.5433240997229914,0.08752612753222982,0.5805223585278987,0.08320719994523594,0.5576573011476056,0.08444610760306087
1.0,0.0,0.7714827455441794,0.04002564261839832,0.24387182404247237,0.008064459565403002,0.41852104664391343,0.12229571445208626,0.6136822146378461,0.06713370634160412,0.5931588926810771,0.07366211349424477,0.5542965491088359,0.08569213868514601,0.590500568828214,0.08154360272944533,0.5686234357224117,0.08297687831117734
1.0,0.0,0.7756534401164908,0.038774850223900134,0.2551401528940664,0.008045659830980437,0.43100109210047305,0.12041121779809556,0.6229450309428468,0.0659371251671324,0.602049508554787,0.07206079607475192,0.5648853294503093,0.08342387411811465,0.5996687295231162,0.0796670855751554,0.5791445212959596,0.08098268612115116
1.0,0.0,0.7794889744487221,0.03743639665987874,0.26416870843542184,0.007807956904126146,0.4438501925096254,0.1181894272138953,0.6322191109555478,0.06438479167106427,0.610703535176759,0.07056683694483155,0.5751102555127755,0.08166257247755802,0.6091144557227862,0.07783013768386486,0.5891459572978648,0.07945649671646558
1.0,0.0,0.784088304684867,0.036408795017176816,0.2738591169531513,0.007606887248930268,0.4561745871250421,0.11621534138712203,0.6405021907650825,0.06304040652914766,0.6188304684866869,0.06914556142934056,0.5852173913043479,0.08014385052643778,0.6179811257162118,0.07617788826663972,0.5991102123356926,0.07784222743588347
1.0,0.0,0.7884005201560467,0.035571531671256665,0.2844343302990898,0.007390186939615524,0.46852405721716506,0.11394117326013085,0.648865409622887,0.06181773919342192,0.6262873862158647,0.06771801698905007,0.59501300390117,0.0783622979942503,0.6264304291287385,0.07457103113129727,0.6082737321196356,0.07608121799941961
1.0,0.0,0.7917451349654737,0.03466034204273384,0.2953107344632768,0.007569359104146874,0.48042686754551184,0.1125563678004579,0.6573477715003141,0.06020606121164398,0.634375392341494,0.06615699871224133,0.6046986817325799,0.0766794882513256,0.6351035781544256,0.07281098191833207,0.6177495291902071,0.07471236183780681
1.0,0.0,0.795797936893204,0.033195723540949934,0.3044933252427185,0.007789463160540248,0.49194781553398065,0.11091810949752161,0.6656856796116507,0.059098538545087884,0.6418173543689321,0.0645027447812282,0.6140412621359221,0.07504812420991423,0.6434860436893204,0.07097761710786674,0.6269478155339806,0.0732341096743003
1.0,0.0,0.7995742806811509,0.03241914193933678,0.313761009982384,0.007466214117729475,0.5030123311802699,0.10870505554191916,0.6732472108044625,0.05751690002766548,0.6493834409864944,0.06314739624666484,0.6231679389312978,0.0735079943086828,0.6515002935995305,0.06957439776404016,0.6356635349383439,0.07190730529034368
1.0,0.0,0.8029095563139932,0.03175056357355231,0.32367463026166093,0.007563054025186735,0.514183731513083,0.10665033477301525,0.6806171786120594,0.05613745692830054,0.6566097838452788,0.06174347308338467,0.6318913538111491,0.07190536341616573,0.6595022753128552,0.06780552438741208,0.6437201365187711,0.07010980090047746
1.0,0.0,0.8066216216216219,0.03102985070449313,0.3333452840595698,0.007659932416261423,0.5255019305019304,0.10438552881190696,0.6880391616105901,0.05506549264203133,0.6634087148372863,0.06018645527902658,0.6402123552123554,0.07009597877403573,0.667015995587424,0.06623455155078105,0.6517622724765582,0.06804066052575672
1.0,0.0,0.8102114561027832,0.03031085875922849,0.343782119914347,0.007486962162418643,0.5365819057815845,0.1021532726751698,0.6951445396145611,0.05376120898419253,0.6703345824411135,0.05877133294103814,0.6481664882226981,0.06847240766529253,0.6744780513918631,0.06455723662390551,0.6597055674518202,0.06619111365272357
1.0,0.0,0.8138819552782111,0.02942129288887624,0.35383255330213204,0.007673850948829411,0.5471892875715029,0.10008275192955182,0.70204368174727,0.052398448068963335,0.6770852834113363,0.0573023430601919,0.6563988559542383,0.0671457061746687,0.681882475299012,0.06299339406657346,0.6674024960998444,0.0645737706614455
1.0,0.0,0.8170449949443882,0.02876818226767316,0.3644716885743174,0.007893101640009203,0.5576921132457026,0.09798769943072429,0.7092492416582407,0.05118590659403898,0.6839560161779574,0.05621984424639233,0.664436299292214,0.0655822509525374,0.6892719919110213,0.061624320664468824,0.675108695652174,0.06298940071623216
1.0,0.0,0.8202607626076259,0.028077202143254428,0.3735448954489544,0.008124148465135622,0.5681574415744158,0.09590727841005404,0.7158228782287824,0.049752747807456366,0.6902656826568261,0.05496241393305446,0.6721525215252149,0.0640167083228205,0.6960762607626078,0.06035505166322828,0.6824551045510456,0.061569844233495465
1.0,0.0,0.8236407185628739,0.027314495802585815,0.3827281437125749,0.007757143883027261,0.5782682634730536,0.093583157822432,0.7221844311377243,0.04879140428014916,0.6964502994011974,0.05390929741260339,0.6795497005988022,0.06237137963691969,0.7026443113772455,0.05917360707847874,0.689616766467066,0.060240776882420854
1.0,0.0,0.8268214702450406,0.026561414890580108,0.3935659276546088,0.007718678773753511,0.5881213535589267,0.09109747348267336,0.7286137689614935,0.0474995780527377,0.7029101516919489,0.052618616607582026,0.6872742123687281,0.060778600995294814,0.7098856476079349,0.05762784981912637,0.6968751458576431,0.05904256409350246
1.0,0.0,0.8301478953356084,0.025700693602092435,0.40421843003412994,0.0074785778196657295,0.5979635949943116,0.08894811942447703,0.7349601820250281,0.046383114793155295,0.7089192263936295,0.05132581828040452,0.6944050056882821,0.05920155136448615,0.7165369738339022,0.056321961996939195,0.7041433447098978,0.05758959588728339
1.0,0.0,0.8331098779134295,0.02502925485981647,0.41420643729189793,0.007019203477318647,0.6076981132075473,0.08693496156122242,0.7411009988901224,0.04529292203086625,0.7151942286348502,0.050223116107259734,0.7016670366259713,0.05769541669586844,0.7229433962264149,0.05504879004195653,0.7110632630410656,0.05622590436414955
1.0,0.0,0.8365958829902495,0.024493845934543134,0.4234127843986997,0.006843010270079,0.6173824485373781,0.08485178773722919,0.7472567713976163,0.04431945936004929,0.7213326110509208,0.04906158819672428,0.708498374864572,0.0561891948560113,0.7291982665222101,0.05397832082864948,0.717640303358613,0.05480052276818769
1.0,0.0,0.8398476190476187,0.023783220367827398,0.43321481481481483,0.006780076435110769,0.6266158730158734,0.08267632764577318,0.7531216931216933,0.04335849932390235,0.7272084656084652,0.04797825081388839,0.7153481481481482,0.054818826680013755,0.7352359788359787,0.052781206036300446,0.7240677248677255,0.05357240930841778
1.0,0.0,0.8430258531540847,0.02296349654585037,0.4422088934850051,0.0064507380939911275,0.6358076525336094,0.08060129064029017,0.7588624612202689,0.04237694577183767,0.7332967942088934,0.046840719125779195,0.7222068252326784,0.053355672245600956,0.741565667011375,0.05182675076739218,0.7305439503619441,0.052351158879639675
1.0,0.0,0.8460728008088975,0.022306487471760984,0.4514721941354904,0.006338081037943372,0.6448412537917089,0.07855872556043791,0.7646309403437813,0.04130867797498366,0.7391971688574316,0.046043781072553414,0.7287906976744187,0.05203918657469749,0.7476986855409506,0.050823556774450766,0.7369039433771489,0.05123900768200239
1.0,0.0,0.84905223585279,0.021713503547505966,0.461709537000396,0.006463159230267661,0.6536387020182035,0.07659867055512147,0.7701523545706369,0.04040110554097886,0.7447269489513255,0.045006464733266346,0.7352592006331622,0.050718980566818096,0.7537218045112786,0.04938229359333763,0.743387415908191,0.050082226672389756
1.0,0.0,0.852033307513555,0.02111103484408539,0.4713671572424477,0.00617407379086048,0.6625406661502709,0.07443503705283705,0.7754763749031759,0.03923395853071524,0.7503776142525173,0.04369006311947955,0.7415046475600306,0.049640070000712876,0.7595952749806351,0.0480169027832138,0.7494054996127035,0.048707997680219564
1.0,0.0,0.855073947667804,0.020507608701228593,0.481368979901403,0.0058947865378589535,0.6711016306408796,0.07256342201715907,0.7809783845278727,0.038057713499369095,0.7559537353052714,0.042437367804866205,0.7479692832764507,0.048415834540938174,0.7656806977626092,0.04680536477391718,0.7557110352673488,0.04750514285256517
1.0,0.0,0.8578528974739971,0.019710867975220064,0.49210252600297155,0.005742471084760058,0.6797585438335808,0.0704784673247396,0.7860939821693907,0.0372751142656017,0.7614858841010403,0.04150016139230531,0.7541177563150078,0.04728953126268077,0.7712852897473997,0.04550721710666817,0.7617347696879645,0.04639186345851788
1.0,0.0,0.8606516199490349,0.01915925209752701,0.5011831088460139,0.005726357898229448,0.6881252275209319,0.06843044068803122,0.7912577357116859,0.036465764248983394,0.767014925373134,0.04041107057848481,0.7601528940662535,0.046216815769872875,0.7767710229341097,0.044203269230751595,0.7674736075718962,0.04535227281429781
1.0,0.0,0.8635902926481088,0.018630478753655588,0.5104389721627406,0.005775771215740259,0.696067094932191,0.06647885502287745,0.7966059957173447,0.035615086091839554,0.7724553890078512,0.039423920586947436,0.7661206281227695,0.04499960798481561,0.7823715203426126,0.043183802410868104,0.7733422555317625,0.04419856965820363
1.0,0.0,0.8663633181659081,0.018147690157219912,0.5199772488624432,0.005899034621143502,0.7044049702485121,0.0644402441050014,0.8016905845292263,0.034784467512714884,0.7779926496324816,0.038407187474542984,0.7721963598179912,0.04367156768999639,0.7876356317815895,0.04197195405596594,0.7790357017850892,0.043081809186426616
1.0,0.0,0.8692015796703296,0.017647772337339284,0.5304910714285713,0.005865480117026256,0.7125841346153845,0.06248432348059116,0.8067839972527473,0.034043869407602616,0.7833499313186811,0.03744101988126241,0.7780958104395604,0.04256789409555765,0.7929035027472529,0.040830918716420375,0.7846651785714284,0.04181924573362464
1.0,0.0,0.8719447253117625,0.016833310793131807,0.5413329962925515,0.005646104875292831,0.720303336703741,0.06048334210295424,0.8115133131108863,0.033079934460994484,0.7884917425008426,0.03655702625763829,0.7836872261543648,0.041697080398282106,0.7981462756993598,0.03980350321353712,0.7900640377485674,0.04071574095823281
1.0,0.0,0.8746516630812508,0.016302219369624844,0.551064041039219,0.005524463288802859,0.7280274697997686,0.05845391149478889,0.8161112030448454,0.032086597708481955,0.7936918748965747,0.03558346603069589,0.7893298030779414,0.04049510839712051,0.8033542942247229,0.03872922808244962,0.79549561476088,0.03974980842076239
1.0,0.0,0.8775134080936132,0.015877763219247967,0.560536323744515,0.005211520750688256,0.7358004225581019,0.056517878236226386,0.8209150008126116,0.031304369948592724,0.798938729075248,0.03475434390369406,0.7950024378352022,0.03945664621320436,0.8085551763367462,0.03771127799805947,0.8008662441085648,0.038739906430824936
1.0,0.0,0.8803879929746131,0.015386611588616378,0.570301772313588,0.004931541256947975,0.7434136995050299,0.054699399723331085,0.8255708127095641,0.030439010441903128,0.8041465751237428,0.033578910247197453,0.800531694076321,0.03844345829805456,0.8136771515248283,0.03687125263371423,0.8062382244930546,0.03758522090054424
1.0,0.0,0.8833830221245887,0.014907050296955892,0.5806841361995919,0.004912497627561167,0.7509195041581676,0.05283225828204637,0.8303404989800722,0.0295783364885685,0.8092891887651033,0.03283018467441495,0.8060175741409071,0.03721588380570374,0.8187321512631414,0.03572769892748333,0.8116224697944453,0.036505437709465995
1.0,0.0,0.886174610519821,0.014497150383308042,0.5906200832947712,0.00455992088846722,0.7583171371278732,0.05112778998393488,0.8348573191423725,0.02860039864095299,0.8141770785130339,0.03192626923039541,0.8111784667592162,0.0361652573546195,0.8236865648619464,0.0345735752101297,0.8168718186024992,0.035291443911195146
1.0,0.0,0.8889352343394511,0.013998314158768562,0.5997193993629609,0.004488501949787394,0.7654497193993631,0.04921119947301274,0.8392840891854999,0.027588638096198125,0.8192765053844988,0.03102402755271267,0.8164659487335052,0.035087957724562496,0.8286895191870169,0.03351761643643025,0.8221067799180957,0.034403915539944575
1.0,0.0,0.8919603162762942,0.013453347829775275,0.6091123377592123,0.00446152640810987,0.7725137997911382,0.04748108745731478,0.843777413098612,0.0268895587620589,0.8241548560346114,0.030055999776597515,0.8215112636133074,0.033895809832542936,0.8333313441742503,0.03250821489840792,0.8269282410860805,0.03329274422795151
1.0,0.0,0.8945912226625571,0.012984860559961918,0.6181960956993983,0.004429437599597081,0.7794290327315426,0.04562928711593261,0.8481726111845005,0.026167514354295054,0.8289710846910319,0.02912441281079215,0.8267018934390131,0.032904526575908234,0.838213709085572,0.0312478752602781,0.8318640833700279,0.032077153001623705
1.0,0.0,0.8973176368626318,0.012545198100093545,0.628480427560306,0.004239064834309026,0.7866502961144013,0.04412561777006609,0.8524266936299288,0.02528991179144715,0.8338234869276323,0.028206820936006117,0.8318127979199769,0.03175130852324194,0.8429163657373969,0.030214077441052468,0.836796186624296,0.031172548618323262
1.0,0.0,0.9001123435722411,0.012215728182059836,0.6373094425483504,0.003894724867860675,0.7933731513083047,0.04252806489747465,0.8567889647326506,0.02449079470649921,0.8387827076222978,0.027255322992565795,0.8368700227531289,0.030863534982825444,0.8475583048919222,0.029309080406078623,0.8415273037542664,0.03008691121448951
1.0,0.0,0.9029739568748254,0.011842821420631715,0.6466844021282554,0.0036044349961276596,0.8000532063847665,0.040727544686235705,0.8610109213105573,0.02368615220491964,0.8436334360123212,0.026408801015232363,0.8417768132175861,0.02991187861689397,0.8523214785774293,0.028279886992800544,0.8463833660039203,0.02898806137892238
1.0,0.0,0.9056108659680092,0.011346146925575852,0.6573221180364035,0.003370602395417449,0.8066712630998345,0.03922901323740024,0.8651875344732484,0.022987835281584972,0.8483701047986763,0.02562043520737507,0.8468022614451184,0.028783077696136358,0.8568615554329841,0.02726890315389949,0.8513168781025923,0.028025714904288037
1.0,0.0,0.9083251833740833,0.01090471611696872,0.6670755229557187,0.003408587503433573,0.8133414832925834,0.03760545799942239,0.869379244770443,0.022022806345525867,0.8529258353708232,0.024598165730780965,0.8516395001358328,0.02778931521260469,0.861435751154578,0.0261970865365186,0.8559902200488996,0.026807702200533808
1.0,0.0,0.9110505888650963,0.010502566254758431,0.6768348501070663,0.003230823130172837,0.8199130085653106,0.03603631216025032,0.8734073875802999,0.021299084070099044,0.8576110813704497,0.023762166551681122,0.8564360278372591,0.026880301145135854,0.8659301391862955,0.025286740266457084,0.8606263383297644,0.0259505419835217
1.0,0.0,0.9139290424690053,0.010056868423155894,0.6876272751252965,0.003041008622463714,0.826329464521235,0.03429961993327328,0.8777459773146926,0.0206732589488874,0.8623714059614878,0.02289410346803378,0.8613611184384066,0.025960934540471613,0.8704682141915062,0.02437539956222373,0.8652954365602744,0.02492280514505875
1.0,0.0,0.9167082683307332,0.00960855198424715,0.6977028081123247,0.0028575636879260304,0.8326742069682787,0.032737592710419594,0.8819084763390532,0.019950910962434683,0.8671151846073838,0.021884130076282933,0.8661557462298494,0.024787552937500183,0.8748920956838273,0.02340828057592538,0.8698634945397815,0.023882011859068207
1.0,0.0,0.9193001794411688,0.009330972123184305,0.7076275314022048,0.0026105071809527317,0.838915662650602,0.03108606053469751,0.8861445783132526,0.0193117239195794,0.8717828761855938,0.021062742509908885,0.8708561907203279,0.023788082759461048,0.879209177134068,0.022473032534862523,0.874468085106383,0.022960142638588945
1.0,0.0,0.9220892315470169,0.00900523974216822,0.7181433265925176,0.0024974398927636115,0.8450960566228513,0.029591571248676122,0.8901959049544995,0.01848780990342379,0.8764812942366027,0.020357228108780313,0.8755245197168854,0.02277018124329805,0.8835528311425683,0.02161616242365985,0.8791847826086961,0.022078086328495956
1.0,0.0,0.9246852013464653,0.008638075236523981,0.728419149731954,0.0024764019173769487,0.8511719237002866,0.028185929304307116,0.8942613140506175,0.01772027786673023,0.8810110958733323,0.019523448383394724,0.8801857623737689,0.021871680349474246,0.8880588455304823,0.020733538827009977,0.8836454307442962,0.02121641365045487
1.0,0.0,0.9274529578157668,0.008111775488660398,0.7388586889681469,0.002277749104157621,0.8573890050424301,0.02681639843436509,0.8984934202435123,0.017089469924556275,0.885586028778748,0.01874617660371599,0.8849022260484563,0.0208163635237931,0.892513835936539,0.01986005429651498,0.8882154716517036,0.020267778951871623
1.0,0.0,0.9301941511952428,0.0077358588202267025,0.7491020507219999,0.0020649521464593413,0.8634255551510738,0.02539560007033277,0.9026004125712899,0.016243202246986808,0.890273025118311,0.018002670724002606,0.8895995631598104,0.019944611319258867,0.8968401892974153,0.01898844053540529,0.892760587307365,0.01931812106262868
1.0,0.0,0.932853550472997,0.007404158879884652,0.758418153514549,0.002027382042996864,0.869445575380194,0.024117220764529854,0.90669021674051,0.015562851017696349,0.8947395521494436,0.017306175349866542,0.8941504011495631,0.019009324166063848,0.9010393964794635,0.01825853508158117,0.8971201053766014,0.018560098067701394
1.0,0.0,0.9356825434345828,0.007089502474978777,0.7684020801323729,0.0018685413092897876,0.8754568017964778,0.022879582568414786,0.9107906866800612,0.01487775177491852,0.8992270417208367,0.01645597601771464,0.8988358350076828,0.018144449352221037,0.9054095260607495,0.017431409492015916,0.9016936532324787,0.017674644536630108
1.0,0.0,0.9385625947964068,0.006837828361037006,0.7781799089954504,0.0017084121197800995,0.8813475673783685,0.021542448209357423,0.9148979115622449,0.014199624191458197,0.9036600163341498,0.015607849107018987,0.9034115039085286,0.017183875191475982,0.9098284914245711,0.01640126568392377,0.9061288064403226,0.016877355733394453
1.0,0.0,0.9413362515839188,0.006534392318616055,0.7888422992742771,0.0015731331042215118,0.8872917866605233,0.020252664116228197,0.9189171754406172,0.013467902862814438,0.9082064278308956,0.014890574592482603,0.9078954037553274,0.016360209471547902,0.914026033867066,0.01565198538147074,0.9103778366547634,0.01600395183839581
1.0,0.0,0.9440154703674214,0.00622924002646788,0.7985337276760329,0.0014230544809736266,0.8931202366056192,0.01896303036651242,0.9229552951882606,0.01287625815151645,0.9125924240700718,0.013925811828239258,0.9124741212603804,0.015641102532189203,0.9182186326925263,0.014972714810302096,0.9148231145489706,0.015166842655196293
1.0,0.0,0.946940793169307,0.005927854007321245,0.8081058308055276,0.0012925634829150478,0.8989237164363552,0.017555837731279493,0.926874508482193,0.012071141680175262,0.9171744747781149,0.013120522906476589,0.9169924727558704,0.014859386806812456,0.9224592742388498,0.014124736241953817,0.9191832378384456,0.01426731113800226
1.0,0.0,0.949736958934517,0.005604535214068755,0.8181531631520527,0.0011315661190105862,0.904640399556049,0.0164228533590746,0.9306914539400666,0.011398607788316757,0.9216182019977809,0.012257661512992724,0.9214594894561594,0.013947976426108863,0.9266359600443953,0.013372177350987894,0.9235882352941178,0.01331091582843096
1.0,0.0,0.9524791666666669,0.005302640988448113,0.8281677631578945,0.0009685059425592307,0.9103124999999997,0.01525922179504316,0.9345745614035088,0.0106769070909716,0.9259660087719304,0.011489749542872586,0.9259243421052633,0.013084032957266036,0.930815789473684,0.012539190257776382,0.9278333333333335,0.012535995034871066
1.0,0.0,0.9552556879739978,0.0049771376143266195,0.8382546045503796,0.0008993192672280359,0.9158569880823403,0.013953280836422876,0.9385677139761645,0.010026100510415019,0.9304344528710726,0.010847749914409814,0.930367280606717,0.012242143201189435,0.9348678223185268,0.011845631395358358,0.9321679306608885,0.011827841336768456
1.0,0.0,0.9579785867237685,0.0048717787069403025,0.8488993576017125,0.0008632073849545613,0.921372591006424,0.012860234862733194,0.9424111349036397,0.009460128553718897,0.934830835117773,0.010215118982371103,0.934877944325482,0.011544090851677773,0.938929336188437,0.010980188530475934,0.9366038543897219,0.01095255357509611
1.0,0.0,0.9608126984126981,0.004554049859017549,0.8589248677248676,0.0007396393928874313,0.9269005291005292,0.011743412597068537,0.9463555555555562,0.008771086618625504,0.9392507936507939,0.00952250055672519,0.9394486772486773,0.010671015060164902,0.9433089947089942,0.010178836528893693,0.9409830687830685,0.010206065808600964
1.0,0.0,0.9635889121338909,0.004366853395756696,0.8688776150627612,0.0006940839658146421,0.9324194560669455,0.010747267895712497,0.9502803347280332,0.008141407391337454,0.9437384937238494,0.008844846117843969,0.9438849372384938,0.009799903453667066,0.9474518828451883,0.00945392049915789,0.9454466527196657,0.009411081006544076
1.0,0.0,0.9663340227507753,0.004155884668384429,0.8787011375387793,0.0007010612716403012,0.9379069286452943,0.009603968374168154,0.9542854188210964,0.007462706381613826,0.9482275077559464,0.00813393338966752,0.9482967942088935,0.00892995881621029,0.9515398138572904,0.008611295855885524,0.9497187176835569,0.008438730301949263
1.0,0.0,0.9692515337423319,0.0037891701572885564,0.8889314928425356,0.0005836959330000607,0.9431901840490798,0.00857461798485368,0.9581451942740284,0.00682002127767648,0.9525858895705523,0.007363770725047748,0.9526912065439671,0.008068305986116771,0.9556738241308791,0.007818663391758095,0.9539703476482618,0.007736483831237658
1.0,0.0,0.9722315470171888,0.0034864417806623146,0.8990697674418605,0.0005373237717122915,0.9485055611729019,0.00744485586175554,0.9620293225480282,0.005989813249118124,0.9570080889787665,0.006646231010690177,0.9571172901921132,0.007198351693829439,0.9597077856420626,0.0069913461443847184,0.9582740141557131,0.006956111032036283
1.0,0.0,0.9751535153515349,0.003287982064595724,0.9090119011901194,0.00047445128153759974,0.9538253825382539,0.006401116656423848,0.9659525952595257,0.005323075308766282,0.9614751475147513,0.00588137541476891,0.9615151515151517,0.006501153095848857,0.963740374037404,0.006174357307153872,0.9626072607260725,0.006182380041891491
1.0,0.0,0.9779434167573444,0.002872121334784679,0.9192917202492841,0.0004141219507093559,0.959177960233455,0.005390356146419578,0.9699277871203875,0.0047019997217306216,0.966056978929667,0.0050648450442241115,0.9659105747353846,0.0056160884850527774,0.9680007913740231,0.005292849594246089,0.9668908893065584,0.0053122086563272474
1.0,0.0,0.9807799197573149,0.0025211446328607086,0.9293150014678534,0.0003632733533734677,0.9644994617868672,0.0043718197929885514,0.9736539778843329,0.004025284134050913,0.9706507486055385,0.004351623769807098,0.9704168705352771,0.0047746902714213115,0.9721968881495253,0.004432633485047051,0.9710314120755456,0.004481002535130382
1.0,0.0,0.9836140962339043,0.0022993207675890154,0.9389360054216292,0.00026508696594011445,0.9698170200406621,0.0035213210651706245,0.9775573627650306,0.003417677254842301,0.9751466744118504,0.0036821020633673127,0.9748097589311646,0.003955656142344673,0.9763965533933583,0.0038019503384252016,0.9752938328976666,0.003808273487489196
1.0,0.0,0.9863712999329439,0.0020220087902710613,0.9488657917425027,0.00020289245466713305,0.9750914838586062,0.002765827312754931,0.9815327138614817,0.002993197178093724,0.9796474758118592,0.0032528844590355185,0.9792911198390645,0.0034161595878350174,0.980554650828623,0.0032812836044795687,0.9797231535587693,0.003293971535457678
1.0,0.0,0.9892738648213095,0.0016757338110472571,0.9589894776756087,0.000164617338184554,0.9802246658451038,0.001969967865670101,0.9852526305810982,0.002558018244343082,0.9838202673239169,0.0026854767830975673,0.9835008057635798,0.0028278175175512686,0.9846080197175087,0.002732868730858072,0.9838591335671629,0.002745178346157546
1.0,0.0,0.991911061075148,0.0013910047025619185,0.9692419551552693,0.00011050960680541593,0.9852800450323671,0.0012889231320043178,0.9887963223566936,0.002088536169667006,0.9879069331081712,0.0021065930723552033,0.9874772492729152,0.0022576100033978026,0.9883657003471243,0.0021179685623663016,0.9877840322731966,0.002148410777762864
1.0,0.0,0.9945835267898595,0.0011035834239290915,0.9796229919212561,5.9197241899939765e-05,0.9902767202154336,0.0007233833718894565,0.9920466152846131,0.0014255237931160268,0.9916649642492337,0.0014763212066291273,0.9912415266041411,0.00165335574938678,0.9917810381651039,0.0015025109835697717,0.9914625313399574,0.001537586856420532
1.0,0.0,0.9973995771670192,0.0005287282307846723,0.9898896957440931,9.145945740476841e-06,0.9954444342310873,0.00044185234768566537,0.9956512547109118,0.0007549436829428612,0.9954260501884366,0.0007438293614703682,0.9952661090173731,0.0008278434633476218,0.9954959095505109,0.0007903000371432914,0.9953405643901097,0.0008031002277338611
1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0


==> Acr_50d_max10.csv <==
FTQT_mean,FTQT_std,FTKD_mean,FTKD_std
0.014036697247706419,0.027444996680163335,0.0773394495412844,0.0815250543307352
0.03557077625570776,0.05850915340074211,0.1594977168949772,0.09816874789313185
0.06103343465045594,0.08086212416063594,0.21395136778115503,0.1004437590633076
0.08339407744874715,0.09620088913252617,0.25542141230068344,0.0981375830484631
0.10409836065573773,0.10790789431683694,0.2919489981785064,0.0952583976801633
0.12471927162367223,0.11763535590709132,0.3235204855842184,0.09501446897385685
0.1452145643693108,0.12381394677240044,0.3505591677503251,0.09331441822519694
0.1643458475540387,0.12764276166579397,0.37535836177474385,0.0927247665312459
0.18298281092012134,0.13062178105147476,0.3972295247724974,0.09147243580040851
0.20116575591985428,0.13279727160101484,0.4180145719489981,0.08950653423153218
0.21951986754966896,0.1346171263281402,0.4386589403973513,0.08827178160264933
0.23822458270106225,0.13512350810554843,0.45599393019726864,0.08560634514175468
0.25597338935574226,0.13564111074441054,0.4722128851540617,0.08313276949628297
0.2724902470741222,0.13541451549599848,0.4881079323797141,0.08199324711970865
0.2887864077669905,0.13437175444416394,0.5028033980582525,0.08021591197176627
0.3050227531285551,0.13383000809281362,0.517150170648464,0.07795459660541189
0.3202034261241971,0.1325502775084562,0.5300107066381157,0.07583130240743739
0.33563195146612734,0.13106182277533826,0.5425025278058643,0.07434844746462643
0.3497652132247247,0.1293543780726102,0.5543938667944416,0.07275034469268733
0.36399180700955847,0.12797024348321123,0.5666408739189802,0.07087520194625407
0.37833116601647154,0.12675845660603302,0.5776549631556133,0.0696424537922422
0.39203558129913096,0.12532403114742144,0.5883491932147291,0.06838016430781584
0.4053502176493866,0.12364170909702407,0.5985199841709535,0.06716335459755657
0.41852104664391343,0.12229571445208626,0.6084945013272657,0.06588616607938147
0.43100109210047305,0.12041121779809556,0.61793593010557,0.06466465459979868
0.4438501925096254,0.1181894272138953,0.6273713685684283,0.06313564802106514
0.4561745871250421,0.11621534138712203,0.6359791034715201,0.061980991096224514
0.46852405721716506,0.11394117326013085,0.6444700910273083,0.06085045767582259
0.48042686754551184,0.1125563678004579,0.6530979284369116,0.05926211621782523
0.49194781553398065,0.11091810949752161,0.6614745145631066,0.05797630597549762
0.5030123311802699,0.10870505554191916,0.6693570170287728,0.056639223653644356
0.514183731513083,0.10665033477301525,0.6766865756541524,0.05527571675696193
0.5255019305019304,0.10438552881190696,0.6843077771649199,0.05403742694846306
0.5365819057815845,0.1021532726751698,0.6916327623126338,0.052912133803463934
0.5471892875715029,0.10008275192955182,0.698780551222049,0.051560521253906824
0.5576921132457026,0.09798769943072429,0.7057204246713851,0.050452472816999626
0.5681574415744158,0.09590727841005404,0.7125289052890531,0.04902285589476889
0.5782682634730536,0.093583157822432,0.7190131736526945,0.04792471751871687
0.5881213535589267,0.09109747348267336,0.7256336056009332,0.04686156447532297
0.5979635949943116,0.08894811942447703,0.7320045506257111,0.04554852098807346
0.6076981132075473,0.08693496156122242,0.7382397336293006,0.044505798266873835
0.6173824485373781,0.08485178773722919,0.7444095341278435,0.04361388623983794
0.6266158730158734,0.08267632764577318,0.7504296296296299,0.04272199297747491
0.6358076525336094,0.08060129064029017,0.7562854188210961,0.04175790199910786
0.6448412537917089,0.07855872556043791,0.7622022244691605,0.04067431488322823
0.6536387020182035,0.07659867055512147,0.7675840918084685,0.03986475717189284
0.6625406661502709,0.07443503705283705,0.7731293570875292,0.038619142450756115
0.6711016306408796,0.07256342201715907,0.778697383390216,0.03748491491708018
0.6797585438335808,0.0704784673247396,0.7838001485884101,0.036643220547212405
0.6881252275209319,0.06843044068803122,0.789075354932654,0.03591824928889357
0.696067094932191,0.06647885502287745,0.7944325481798715,0.03507351496400347
0.7044049702485121,0.0644402441050014,0.7996079803990201,0.03421415180728392
0.7125841346153845,0.06248432348059116,0.8047218406593406,0.03345590599953465
0.720303336703741,0.06048334210295424,0.8094725311762723,0.032573654150220295
0.7280274697997686,0.05845391149478889,0.8141386728446137,0.03162639841997971
0.7358004225581019,0.056517878236226386,0.8190199902486589,0.03075202182459254
0.7434136995050299,0.054699399723331085,0.8236723614881046,0.029964683975197002
0.7509195041581676,0.05283225828204637,0.828468539149537,0.029175147775646566
0.7583171371278732,0.05112778998393488,0.8330541416011108,0.028204219181776062
0.7654497193993631,0.04921119947301274,0.8376444714090698,0.027267654062406804
0.7725137997911382,0.04748108745731478,0.842031926003282,0.026500042468241395
0.7794290327315426,0.04562928711593261,0.8465947453397921,0.02576537980104851
0.7866502961144013,0.04412561777006609,0.8508782319803556,0.024996626989542726
0.7933731513083047,0.04252806489747465,0.8552218430034131,0.024100808048821608
0.8000532063847665,0.040727544686235705,0.859469336320358,0.023326581163510513
0.8066712630998345,0.03922901323740024,0.8637727523441809,0.022689660094805462
0.8133414832925834,0.03760545799942239,0.8679516435751153,0.02173315692056814
0.8199130085653106,0.03603631216025032,0.8720369379014988,0.020996700936081133
0.826329464521235,0.03429961993327328,0.8763795832234238,0.02041072891488405
0.8326742069682787,0.032737592710419594,0.8805291211648466,0.01962303035312125
0.838915662650602,0.03108606053469751,0.8848115867726228,0.01906056018344939
0.8450960566228513,0.029591571248676122,0.8889320020222446,0.018226197722353447
0.8511719237002866,0.028185929304307116,0.8930145867098865,0.017530073982494947
0.8573890050424301,0.02681639843436509,0.897277087689091,0.01683753965429479
0.8634255551510738,0.02539560007033277,0.9014027423856328,0.016023111641159687
0.869445575380194,0.024117220764529854,0.9055322715842413,0.015377796082117175
0.8754568017964778,0.022879582568414786,0.9096383406216764,0.014673675323490896
0.8813475673783685,0.021542448209357423,0.9138163574845407,0.014023713051074973
0.8872917866605233,0.020252664116228197,0.917834350881235,0.01333674192295988
0.8931202366056192,0.01896303036651242,0.921892844955068,0.012720232985750488
0.8989237164363552,0.017555837731279493,0.925861139197843,0.011961050267863175
0.904640399556049,0.0164228533590746,0.9297036625971142,0.011278453044423294
0.9103124999999997,0.01525922179504316,0.9336326754385965,0.010583689300747559
0.9158569880823403,0.013953280836422876,0.9376240520043336,0.009923638196107306
0.921372591006424,0.012860234862733194,0.9415117773019273,0.009389936246048695
0.9269005291005292,0.011743412597068537,0.9454973544973544,0.00869290592820757
0.9324194560669455,0.010747267895712497,0.9494089958158995,0.008075969240316151
0.9379069286452943,0.009603968374168154,0.9534053774560504,0.007426628071738466
0.9431901840490798,0.00857461798485368,0.9572801635991819,0.006758590657887285
0.9485055611729019,0.00744485586175554,0.9612093023255813,0.005984879544041401
0.9538253825382539,0.006401116656423848,0.9651715171517152,0.005325875299506332
0.959177960233455,0.005390356146419578,0.9691779602334555,0.004678762162902307
0.9644994617868672,0.0043718197929885514,0.9729053723456309,0.004005380743477152
0.9698170200406621,0.0035213210651706245,0.9767963984896894,0.0033734657321500836
0.9750914838586062,0.002765827312754931,0.9808037168311141,0.002939970798208035
0.9802246658451038,0.001969967865670101,0.9845445065883021,0.0024845853884397804
0.9852800450323671,0.0012889231320043178,0.9881574256496859,0.0019919742877005675
0.9902767202154336,0.0007233833718894565,0.9915321756894789,0.001258211779469803
0.9954444342310873,0.00044185234768566537,0.9955933449765609,0.0006517681135484049
1.0,0.0,1.0,0.0


==> Acr_50d_max2.csv <==
FTQT_mean,FTQT_std,FTKD_mean,FTKD_std
0.014036697247706419,0.027444996680163335,0.019266055045871547,0.025835096954731605
0.03557077625570776,0.05850915340074211,0.03575342465753424,0.039886073450766585
0.06103343465045594,0.08086212416063594,0.05127659574468084,0.04583049439226779
0.08339407744874715,0.09620088913252617,0.06683371298405469,0.051561429941294555
0.10409836065573773,0.10790789431683694,0.08147540983606558,0.05517824333944866
0.12471927162367223,0.11763535590709132,0.09562974203338394,0.05931193545815215
0.1452145643693108,0.12381394677240044,0.10954486345903776,0.06390914579115695
0.1643344709897611,0.12764569758860014,0.12335608646188848,0.06613165696757496
0.18297269969666327,0.13062604392293126,0.13768452982810914,0.06805883286922387
0.20116575591985428,0.13279377376122226,0.15067395264116581,0.06957274957805261
0.21951986754966896,0.1346171263281402,0.163385761589404,0.0711309663033103
0.2381942336874052,0.13513870963795352,0.17650227617602426,0.07168614779577483
0.25597338935574226,0.13564559372394316,0.1879761904761904,0.07161542916266139
0.2724902470741222,0.13541451549599848,0.2001625487646294,0.07235116178745882
0.2887864077669905,0.13437175444416394,0.2124150485436893,0.07216409752553546
0.3050227531285551,0.13383000809281362,0.22510807736063718,0.07241920948466753
0.3202034261241971,0.1325502775084562,0.2376070663811564,0.07239605021824692
0.33563195146612734,0.13106182277533826,0.2504246713852376,0.07213361342569892
0.34976042165788235,0.12935269998221047,0.26345471969333967,0.0718331800323059
0.3639872553482021,0.12796841706244322,0.27554392353208923,0.07167812177256846
0.37833550065019494,0.1267684568775615,0.2883181621153011,0.07163266170392456
0.39203558129913096,0.12532403114742144,0.2997021100537856,0.07208181324598802
0.40534626038781163,0.12363461383475399,0.31107637514839737,0.07161255202850293
0.41852104664391343,0.12229571445208626,0.32321956769055743,0.07104338358927154
0.4309901710957406,0.1203903639707321,0.33531488896978523,0.07045662774472172
0.4438396919845991,0.11816945792343524,0.34708435421771094,0.06948792957171902
0.4561678463094034,0.11620838084222683,0.3584563532187394,0.0686405281390461
0.4685208062418724,0.11394135575936397,0.370308842652796,0.06795649287606201
0.48042372881355955,0.11255251776063725,0.3815693659761456,0.06696750535484014
0.49194781553398065,0.11091810949752161,0.3928640776699029,0.06661390632080648
0.5030123311802699,0.10870505554191916,0.4035114503816794,0.06582062127865933
0.514183731513083,0.10665033477301525,0.4147127417519909,0.0650291650679109
0.5255019305019304,0.10438552881190696,0.4254881412024269,0.06396494880065137
0.5365819057815845,0.1021532726751698,0.43649892933618856,0.06303685059341588
0.5471892875715029,0.10008275192955182,0.44705928237129483,0.0618595496607288
0.557689585439838,0.09798277413969785,0.4578564206268957,0.060649855080391744
0.5681574415744158,0.09590727841005404,0.46822878228782294,0.05991684089458867
0.5782658682634727,0.09357893856630475,0.47856766467065875,0.059042163753109535
0.5881213535589267,0.09109747348267336,0.48928354725787604,0.05803020136574055
0.5979635949943116,0.08894811942447703,0.4996291240045507,0.05687576434039812
0.6076981132075473,0.08693496156122242,0.5098801331853497,0.055744733825306855
0.6173802816901408,0.08484806206996384,0.5202036836403036,0.05460892362408024
0.6266158730158734,0.08267632764577318,0.5303915343915344,0.0535422004008234
0.6358055842812825,0.0805978017474506,0.5403908996897622,0.05253226793555474
0.6448392315470173,0.07855531702465983,0.5504671385237615,0.05153155505135817
0.653636723387416,0.07659533290420571,0.5606450336367235,0.05023632128984842
0.6625406661502709,0.07443503705283705,0.5705518977536793,0.049079933019794374
0.6710997345468335,0.07256066172465711,0.5806143344709896,0.04741194229855558
0.6797585438335808,0.0704784673247396,0.5904494799405646,0.04610931875782179
0.6881252275209319,0.06843044068803122,0.6000036403349109,0.044636890833867175
0.696067094932191,0.06647885502287745,0.6094878658101357,0.04357631128449942
0.7044049702485121,0.0644402441050014,0.6189971998599929,0.04221111927670375
0.7125807005494506,0.062479096132706004,0.6286143543956044,0.041029100955883996
0.720303336703741,0.06048334210295424,0.6380670711156051,0.039435336354375176
0.7280241601853387,0.05844905289035478,0.6473043190468308,0.03817784935585838
0.7358004225581019,0.056517878236226386,0.6568145620022751,0.03694778743344184
0.7434136995050299,0.054699399723331085,0.6658821650965989,0.03544377725175585
0.7509163659187199,0.052828731256474214,0.6749694021653851,0.034461328599222886
0.7583171371278732,0.05112778998393488,0.6841925034706152,0.03329551166497307
0.7654497193993631,0.04921119947301274,0.6932124981040498,0.03227942513610226
0.7725108160525137,0.04747763874130871,0.7020617633895272,0.031190714615301478
0.7794290327315426,0.04562928711593261,0.7110215763980624,0.03004824161610139
0.7866502961144013,0.04412561777006609,0.7199508883432038,0.028812787694676958
0.7933731513083047,0.04252806489747465,0.7287187144482364,0.027658956593246832
0.8000532063847665,0.040727544686235705,0.7376001120134411,0.02645975139310275
0.8066712630998345,0.03922901323740024,0.746170711527855,0.025540044971149263
0.8133414832925834,0.03760545799942239,0.7548926922032057,0.024546253352564613
0.8199130085653106,0.03603631216025032,0.7633150428265527,0.023598131554625302
0.826329464521235,0.03429961993327328,0.77165391717225,0.02269178500634269
0.8326742069682787,0.032737592710419594,0.7799921996879873,0.021914569813282006
0.838915662650602,0.03108606053469751,0.7882824916688027,0.020940495400984745
0.8450960566228513,0.029591571248676122,0.796443377148635,0.020106931353762666
0.8511719237002866,0.028185929304307116,0.8044495698790677,0.019398696789612552
0.8573890050424301,0.02681639843436509,0.8123687123355063,0.01862044242343976
0.8634255551510738,0.02539560007033277,0.8205290620070379,0.01780487254928462
0.869445575380194,0.024117220764529854,0.8285714285714286,0.017049343970276423
0.8754568017964778,0.022879582568414786,0.836513414490013,0.016246306927069784
0.8813475673783685,0.021542448209357423,0.8443903861859762,0.015474141848479386
0.8872917866605233,0.020252664116228197,0.8524259877894252,0.014849820838063394
0.8931202366056192,0.01896303036651242,0.8602718689568879,0.014125478468742764
0.8989237164363552,0.017555837731279493,0.8683125491517809,0.013326802349643658
0.9046415094339625,0.016424103565688592,0.8760321864594891,0.012582759622079005
0.9103124999999997,0.01525922179504316,0.8838936403508769,0.01183705723100311
0.9158580715059589,0.013954501717662758,0.8916522210184187,0.011098302763013204
0.921372591006424,0.012860234862733194,0.8992269807280516,0.010284154556798411
0.9269005291005292,0.011743412597068537,0.9067851851851856,0.009527057412091549
0.9324194560669455,0.010747267895712497,0.9142426778242677,0.008644038056265934
0.9379069286452943,0.009603968374168154,0.9216639089968978,0.007791843778848865
0.9431901840490798,0.00857461798485368,0.9291032719836401,0.006955109963333676
0.9485065722952476,0.007445704141575555,0.9363569261880688,0.006222441576218162
0.9538253825382539,0.006401116656423848,0.9434573457345732,0.005558372944756715
0.959177960233455,0.005390356146419578,0.950410525274508,0.004883699916745968
0.9644994617868672,0.0043718197929885514,0.9572991486446811,0.004230872995445351
0.9698170200406621,0.0035213210651706245,0.9638842095072122,0.0035505542145261447
0.9750914838586062,0.002765827312754931,0.9704080850656198,0.0028226138511687963
0.9802246658451038,0.001969967865670101,0.9768300312825862,0.0020973294385172665
0.9852800450323671,0.0012889231320043178,0.9829130312412043,0.0014319782679654276
0.9902767202154336,0.0007233833718894565,0.9889785495403471,0.0008652054699013952
0.9954444342310873,0.00044185234768566537,0.9949250850261973,0.0005240734043794759
1.0,0.0,1.0,0.0


==> Acr_50d_max20.csv <==
FTQT_mean,FTQT_std,FTKD_mean,FTKD_std
0.014036697247706419,0.027444996680163335,0.12275229357798167,0.10923042270974566
0.03557077625570776,0.05850915340074211,0.19392694063926946,0.1125076627939651
0.06103343465045594,0.08086212416063594,0.2390273556231003,0.10753051944725259
0.08339407744874715,0.09620088913252617,0.27699316628701587,0.10398128014431889
0.10409836065573773,0.10790789431683694,0.3099817850637523,0.10205417041564062
0.12471927162367223,0.11763535590709132,0.3389226100151745,0.09992372419417117
0.1452145643693108,0.12381394677240044,0.3642392717815345,0.09784975515062935
0.1643458475540387,0.12764276166579397,0.3875199089874857,0.0963142451352015
0.18298281092012134,0.13062178105147476,0.4090495449949443,0.09453149040611139
0.20116575591985428,0.13279727160101484,0.4292167577413478,0.09244677540433723
0.21951986754966896,0.1346171263281402,0.448634105960265,0.09047557859822292
0.23822458270106225,0.13512350810554843,0.4652883156297421,0.08787077070564328
0.25597338935574226,0.13564111074441054,0.48109243697479004,0.08567325458307064
0.2724902470741222,0.13541451549599848,0.49641092327698294,0.08385189745987809
0.2887864077669905,0.13437175444416394,0.510606796116505,0.08194005801644705
0.3050227531285551,0.13383000809281362,0.524419795221843,0.07972448576777381
0.3202034261241971,0.1325502775084562,0.5367398286937902,0.07772276905902381
0.33563195146612734,0.13106182277533826,0.5491102123356925,0.07590256505061369
0.3497652132247247,0.1293543780726102,0.5608672735984664,0.07404669969967756
0.36399180700955847,0.12797024348321123,0.5727446517979061,0.07245978636609463
0.37833116601647154,0.12675845660603302,0.5835587342869528,0.07111195783165081
0.39203558129913096,0.12532403114742144,0.5939470417873399,0.06961362410320379
0.4053502176493866,0.12364170909702407,0.6039097744360902,0.06854097409724287
0.41852104664391343,0.12229571445208626,0.6136822146378461,0.06713370634160412
0.43100109210047305,0.12041121779809556,0.6229450309428468,0.0659371251671324
0.4438501925096254,0.1181894272138953,0.6322191109555478,0.06438479167106427
0.4561745871250421,0.11621534138712203,0.6405021907650825,0.06304040652914766
0.46852405721716506,0.11394117326013085,0.648865409622887,0.06181773919342192
0.48042686754551184,0.1125563678004579,0.6573477715003141,0.06020606121164398
0.49194781553398065,0.11091810949752161,0.6656856796116507,0.059098538545087884
0.5030123311802699,0.10870505554191916,0.6732472108044625,0.05751690002766548
0.514183731513083,0.10665033477301525,0.6806171786120594,0.05613745692830054
0.5255019305019304,0.10438552881190696,0.6880391616105901,0.05506549264203133
0.5365819057815845,0.1021532726751698,0.6951445396145611,0.05376120898419253
0.5471892875715029,0.10008275192955182,0.70204368174727,0.052398448068963335
0.5576921132457026,0.09798769943072429,0.7092492416582407,0.05118590659403898
0.5681574415744158,0.09590727841005404,0.7158228782287824,0.049752747807456366
0.5782682634730536,0.093583157822432,0.7221844311377243,0.04879140428014916
0.5881213535589267,0.09109747348267336,0.7286137689614935,0.0474995780527377
0.5979635949943116,0.08894811942447703,0.7349601820250281,0.046383114793155295
0.6076981132075473,0.08693496156122242,0.7411009988901224,0.04529292203086625
0.6173824485373781,0.08485178773722919,0.7472567713976163,0.04431945936004929
0.6266158730158734,0.08267632764577318,0.7531216931216933,0.04335849932390235
0.6358076525336094,0.08060129064029017,0.7588624612202689,0.04237694577183767
0.6448412537917089,0.07855872556043791,0.7646309403437813,0.04130867797498366
0.6536387020182035,0.07659867055512147,0.7701523545706369,0.04040110554097886
0.6625406661502709,0.07443503705283705,0.7754763749031759,0.03923395853071524
0.6711016306408796,0.07256342201715907,0.7809783845278727,0.038057713499369095
0.6797585438335808,0.0704784673247396,0.7860939821693907,0.0372751142656017
0.6881252275209319,0.06843044068803122,0.7912577357116859,0.036465764248983394
0.696067094932191,0.06647885502287745,0.7966059957173447,0.035615086091839554
0.7044049702485121,0.0644402441050014,0.8016905845292263,0.034784467512714884
0.7125841346153845,0.06248432348059116,0.8067839972527473,0.034043869407602616
0.720303336703741,0.06048334210295424,0.8115133131108863,0.033079934460994484
0.7280274697997686,0.05845391149478889,0.8161112030448454,0.032086597708481955
0.7358004225581019,0.056517878236226386,0.8209150008126116,0.031304369948592724
0.7434136995050299,0.054699399723331085,0.8255708127095641,0.030439010441903128
0.7509195041581676,0.05283225828204637,0.8303404989800722,0.0295783364885685
0.7583171371278732,0.05112778998393488,0.8348573191423725,0.02860039864095299
0.7654497193993631,0.04921119947301274,0.8392840891854999,0.027588638096198125
0.7725137997911382,0.04748108745731478,0.843777413098612,0.0268895587620589
0.7794290327315426,0.04562928711593261,0.8481726111845005,0.026167514354295054
0.7866502961144013,0.04412561777006609,0.8524266936299288,0.02528991179144715
0.7933731513083047,0.04252806489747465,0.8567889647326506,0.02449079470649921
0.8000532063847665,0.040727544686235705,0.8610109213105573,0.02368615220491964
0.8066712630998345,0.03922901323740024,0.8651875344732484,0.022987835281584972
0.8133414832925834,0.03760545799942239,0.869379244770443,0.022022806345525867
0.8199130085653106,0.03603631216025032,0.8734073875802999,0.021299084070099044
0.826329464521235,0.03429961993327328,0.8777459773146926,0.0206732589488874
0.8326742069682787,0.032737592710419594,0.8819084763390532,0.019950910962434683
0.838915662650602,0.03108606053469751,0.8861445783132526,0.0193117239195794
0.8450960566228513,0.029591571248676122,0.8901959049544995,0.01848780990342379
0.8511719237002866,0.028185929304307116,0.8942613140506175,0.01772027786673023
0.8573890050424301,0.02681639843436509,0.8984934202435123,0.017089469924556275
0.8634255551510738,0.02539560007033277,0.9026004125712899,0.016243202246986808
0.869445575380194,0.024117220764529854,0.90669021674051,0.015562851017696349
0.8754568017964778,0.022879582568414786,0.9107906866800612,0.01487775177491852
0.8813475673783685,0.021542448209357423,0.9148979115622449,0.014199624191458197
0.8872917866605233,0.020252664116228197,0.9189171754406172,0.013467902862814438
0.8931202366056192,0.01896303036651242,0.9229552951882606,0.01287625815151645
0.8989237164363552,0.017555837731279493,0.926874508482193,0.012071141680175262
0.904640399556049,0.0164228533590746,0.9306914539400666,0.011398607788316757
0.9103124999999997,0.01525922179504316,0.9345745614035088,0.0106769070909716
0.9158569880823403,0.013953280836422876,0.9385677139761645,0.010026100510415019
0.921372591006424,0.012860234862733194,0.9424111349036397,0.009460128553718897
0.9269005291005292,0.011743412597068537,0.9463555555555562,0.008771086618625504
0.9324194560669455,0.010747267895712497,0.9502803347280332,0.008141407391337454
0.9379069286452943,0.009603968374168154,0.9542854188210964,0.007462706381613826
0.9431901840490798,0.00857461798485368,0.9581451942740284,0.00682002127767648
0.9485055611729019,0.00744485586175554,0.9620293225480282,0.005989813249118124
0.9538253825382539,0.006401116656423848,0.9659525952595257,0.005323075308766282
0.959177960233455,0.005390356146419578,0.9699277871203875,0.0047019997217306216
0.9644994617868672,0.0043718197929885514,0.9736539778843329,0.004025284134050913
0.9698170200406621,0.0035213210651706245,0.9775573627650306,0.003417677254842301
0.9750914838586062,0.002765827312754931,0.9815327138614817,0.002993197178093724
0.9802246658451038,0.001969967865670101,0.9852526305810982,0.002558018244343082
0.9852800450323671,0.0012889231320043178,0.9887963223566936,0.002088536169667006
0.9902767202154336,0.0007233833718894565,0.9920466152846131,0.0014255237931160268
0.9954444342310873,0.00044185234768566537,0.9956512547109118,0.0007549436829428612
1.0,0.0,1.0,0.0


==> Acr_50d_max5.csv <==
FTQT_mean,FTQT_std,FTKD_mean,FTKD_std
0.014036697247706419,0.027444996680163335,0.01568807339449541,0.0378332205838887
0.03557077625570776,0.05850915340074211,0.0323744292237443,0.055419175403444806
0.06103343465045594,0.08086212416063594,0.04975683890577508,0.07258732228069707
0.08339407744874715,0.09620088913252617,0.06646924829157175,0.08744742691938462
0.10409836065573773,0.10790789431683694,0.08313296903460836,0.09835138592222846
0.12471927162367223,0.11763535590709132,0.10097116843702579,0.10784055996608813
0.1452145643693108,0.12381394677240044,0.11791937581274381,0.1133579057515465
0.1643458475540387,0.12764276166579397,0.13378839590443684,0.11691776527109096
0.18298281092012134,0.13062178105147476,0.14840242669362985,0.12078133470897429
0.20116575591985428,0.13279727160101484,0.16320582877959924,0.12424442596465533
0.21951986754966896,0.1346171263281402,0.17945364238410594,0.1266683746779216
0.23822458270106225,0.13512350810554843,0.19504552352048563,0.12843663742443667
0.25597338935574226,0.13564111074441054,0.20943977591036414,0.1282036628866484
0.2724902470741222,0.13541451549599848,0.22400520156046821,0.12837457162998422
0.2887864077669905,0.13437175444416394,0.2391808252427184,0.12801853812799083
0.3050227531285551,0.13383000809281362,0.2534527872582479,0.12831960795780262
0.3202034261241971,0.1325502775084562,0.26718415417558883,0.12814413496728394
0.33563195146612734,0.13106182277533826,0.28237108190091004,0.12775606773213705
0.3497652132247247,0.1293543780726102,0.29682798275035943,0.12619752691877728
0.36399180700955847,0.12797024348321123,0.31124715521165236,0.12577459637767333
0.37833116601647154,0.12675845660603302,0.3250931946250543,0.125428953980251
0.39203558129913096,0.12532403114742144,0.33903599503516774,0.12465534293844095
0.4053502176493866,0.12364170909702407,0.35299564701226743,0.12387974580829424
0.41852104664391343,0.12229571445208626,0.36580204778157,0.12318438149454132
0.43100109210047305,0.12041121779809556,0.3794867127775756,0.12158971869780451
0.4438501925096254,0.1181894272138953,0.39259712985649264,0.11985811937333676
0.4561745871250421,0.11621534138712203,0.4061476238624872,0.11857246960242497
0.46852405721716506,0.11394117326013085,0.41889791937581294,0.11650206829190375
0.48042686754551184,0.1125563678004579,0.4310138104205901,0.11470780347333076
0.49194781553398065,0.11091810949752161,0.4434435679611651,0.11240260613550816
0.5030123311802699,0.10870505554191916,0.45600117439812093,0.11043542525638717
0.514183731513083,0.10665033477301525,0.4687542662116041,0.10748102816758696
0.5255019305019304,0.10438552881190696,0.48138444567015976,0.10446004817064014
0.5365819057815845,0.1021532726751698,0.4937821199143469,0.10104209164261689
0.5471892875715029,0.10008275192955182,0.5063520540821633,0.0976180247690658
0.5576921132457026,0.09798769943072429,0.5187512639029322,0.09392781955648878
0.5681574415744158,0.09590727841005404,0.5310159901599014,0.09026395248395233
0.5782682634730536,0.093583157822432,0.543082634730539,0.08659438040279378
0.5881213535589267,0.09109747348267336,0.5548821470245041,0.08279710589909635
0.5979635949943116,0.08894811942447703,0.5669692832764506,0.07964853503677537
0.6076981132075473,0.08693496156122242,0.5785016648168699,0.076218983495053
0.6173824485373781,0.08485178773722919,0.5906045503791982,0.0727147154282446
0.6266158730158734,0.08267632764577318,0.6021121693121693,0.06953797850350973
0.6358076525336094,0.08060129064029017,0.6133609100310238,0.06648340403400382
0.6448412537917089,0.07855872556043791,0.6247765419615775,0.06353273940249693
0.6536387020182035,0.07659867055512147,0.6359022556390976,0.060621956248282025
0.6625406661502709,0.07443503705283705,0.6467699457784662,0.05785119901828691
0.6711016306408796,0.07256342201715907,0.6573833902161548,0.0552204760591976
0.6797585438335808,0.0704784673247396,0.6677841753343239,0.05259644312211556
0.6881252275209319,0.06843044068803122,0.6779068074262833,0.04988880891241314
0.696067094932191,0.06647885502287745,0.6876231263383297,0.047674466831023735
0.7044049702485121,0.0644402441050014,0.6974308715435774,0.04546954532196778
0.7125841346153845,0.06248432348059116,0.7069951923076924,0.04335322539815774
0.720303336703741,0.06048334210295424,0.7164004044489384,0.04101458318315231
0.7280274697997686,0.05845391149478889,0.7253748138341879,0.03908178431790036
0.7358004225581019,0.056517878236226386,0.7345051194539248,0.03718479398024758
0.7434136995050299,0.054699399723331085,0.7430560434296666,0.03538127422393918
0.7509195041581676,0.05283225828204637,0.7515957947591403,0.033582136540055686
0.7583171371278732,0.05112778998393488,0.7599984575042421,0.031863484293787894
0.7654497193993631,0.04921119947301274,0.7680812983467311,0.03040747435473782
0.7725137997911382,0.04748108745731478,0.776100253617783,0.02856958167920883
0.7794290327315426,0.04562928711593261,0.7839468662850433,0.02711658722091713
0.7866502961144013,0.04412561777006609,0.7914560161779578,0.025488358817041496
0.7933731513083047,0.04252806489747465,0.7988907849829349,0.024235645171100207
0.8000532063847665,0.040727544686235705,0.8062195463455616,0.0229675956746044
0.8066712630998345,0.03922901323740024,0.8133659680088252,0.021879507680885774
0.8133414832925834,0.03760545799942239,0.820422439554469,0.020697236310803835
0.8199130085653106,0.03603631216025032,0.8272711456102786,0.01965370550739882
0.826329464521235,0.03429961993327328,0.8339475072540229,0.018372044441420102
0.8326742069682787,0.032737592710419594,0.8404992199687986,0.01727878452536184
0.838915662650602,0.03108606053469751,0.8470584465521666,0.01627981885856868
0.8450960566228513,0.029591571248676122,0.8535048028311425,0.015487790980099421
0.8511719237002866,0.028185929304307116,0.8596957985288616,0.014586792788352496
0.8573890050424301,0.02681639843436509,0.8660201697208211,0.013712877582307811
0.8634255551510738,0.02539560007033277,0.8721866278364278,0.012854932650224657
0.869445575380194,0.024117220764529854,0.8781595018560651,0.012112349934764163
0.8754568017964778,0.022879582568414786,0.8841484458101876,0.011347587126203764
0.8813475673783685,0.021542448209357423,0.8899649982499125,0.010648612814499164
0.8872917866605233,0.020252664116228197,0.8958748992051607,0.01002298705508633
0.8931202366056192,0.01896303036651242,0.9016198384711636,0.009505915465646893
0.8989237164363552,0.017555837731279493,0.9074025390405569,0.00889369520587013
0.904640399556049,0.0164228533590746,0.912800221975583,0.008413753874495528
0.9103124999999997,0.01525922179504316,0.9183015350877192,0.007903809586322225
0.9158569880823403,0.013953280836422876,0.92365872156013,0.007315551215481904
0.921372591006424,0.012860234862733194,0.9288704496788004,0.006647958010358248
0.9269005291005292,0.011743412597068537,0.9342095238095236,0.006166871834411204
0.9324194560669455,0.010747267895712497,0.9393891213389122,0.005571324925050892
0.9379069286452943,0.009603968374168154,0.9444788004136506,0.005091029359830665
0.9431901840490798,0.00857461798485368,0.9496216768916155,0.0046286955591574135
0.9485055611729019,0.00744485586175554,0.9546774519716886,0.004195514953143746
0.9538253825382539,0.006401116656423848,0.9595619561956198,0.0038047258827738468
0.959177960233455,0.005390356146419578,0.9642595706795922,0.0033608802026723478
0.9644994617868672,0.0043718197929885514,0.9689773950484392,0.0029635299707217884
0.9698170200406621,0.0035213210651706245,0.973652822151225,0.0026796201137613473
0.9750914838586062,0.002765827312754931,0.9782412108439498,0.002489592054407592
0.9802246658451038,0.001969967865670101,0.9827879419850223,0.002212023230546887
0.9852800450323671,0.0012889231320043178,0.9871545173093166,0.0019655895989220363
0.9902767202154336,0.0007233833718894565,0.9912638127959883,0.0015536462376774494
0.9954444342310873,0.00044185234768566537,0.995660446732236,0.000911475476624304
1.0,0.0,1.0,0.0


==> Acr_50d_max50.csv <==
FTQT_mean,FTQT_std,FTKD_mean,FTKD_std
0.014036697247706419,0.027444996680163335,0.12275229357798167,0.10923042270974566
0.03557077625570776,0.05850915340074211,0.19392694063926946,0.1125076627939651
0.06103343465045594,0.08086212416063594,0.2390273556231003,0.10753051944725259
0.08339407744874715,0.09620088913252617,0.27699316628701587,0.10398128014431889
0.10409836065573773,0.10790789431683694,0.3099817850637523,0.10205417041564062
0.12471927162367223,0.11763535590709132,0.3389226100151745,0.09992372419417117
0.1452145643693108,0.12381394677240044,0.3642392717815345,0.09784975515062935
0.1643458475540387,0.12764276166579397,0.3875199089874857,0.0963142451352015
0.18298281092012134,0.13062178105147476,0.4090495449949443,0.09453149040611139
0.20116575591985428,0.13279727160101484,0.4292167577413478,0.09244677540433723
0.21951986754966896,0.1346171263281402,0.448634105960265,0.09047557859822292
0.23822458270106225,0.13512350810554843,0.4652883156297421,0.08787077070564328
0.25597338935574226,0.13564111074441054,0.48109243697479004,0.08567325458307064
0.2724902470741222,0.13541451549599848,0.49641092327698294,0.08385189745987809
0.2887864077669905,0.13437175444416394,0.510606796116505,0.08194005801644705
0.3050227531285551,0.13383000809281362,0.524419795221843,0.07972448576777381
0.3202034261241971,0.1325502775084562,0.5367398286937902,0.07772276905902381
0.33563195146612734,0.13106182277533826,0.5491102123356925,0.07590256505061369
0.3497652132247247,0.1293543780726102,0.5608672735984664,0.07404669969967756
0.36399180700955847,0.12797024348321123,0.5727446517979061,0.07245978636609463
0.37833116601647154,0.12675845660603302,0.5835587342869528,0.07111195783165081
0.39203558129913096,0.12532403114742144,0.5939470417873399,0.06961362410320379
0.4053502176493866,0.12364170909702407,0.6039097744360902,0.06854097409724287
0.41852104664391343,0.12229571445208626,0.6136822146378461,0.06713370634160412
0.43100109210047305,0.12041121779809556,0.6229450309428468,0.0659371251671324
0.4438501925096254,0.1181894272138953,0.6322191109555478,0.06438479167106427
0.4561745871250421,0.11621534138712203,0.6405021907650825,0.06304040652914766
0.46852405721716506,0.11394117326013085,0.648865409622887,0.06181773919342192
0.48042686754551184,0.1125563678004579,0.6573477715003141,0.06020606121164398
0.49194781553398065,0.11091810949752161,0.6656856796116507,0.059098538545087884
0.5030123311802699,0.10870505554191916,0.6732472108044625,0.05751690002766548
0.514183731513083,0.10665033477301525,0.6806171786120594,0.05613745692830054
0.5255019305019304,0.10438552881190696,0.6880391616105901,0.05506549264203133
0.5365819057815845,0.1021532726751698,0.6951445396145611,0.05376120898419253
0.5471892875715029,0.10008275192955182,0.70204368174727,0.052398448068963335
0.5576921132457026,0.09798769943072429,0.7092492416582407,0.05118590659403898
0.5681574415744158,0.09590727841005404,0.7158228782287824,0.049752747807456366
0.5782682634730536,0.093583157822432,0.7221844311377243,0.04879140428014916
0.5881213535589267,0.09109747348267336,0.7286137689614935,0.0474995780527377
0.5979635949943116,0.08894811942447703,0.7349601820250281,0.046383114793155295
0.6076981132075473,0.08693496156122242,0.7411009988901224,0.04529292203086625
0.6173824485373781,0.08485178773722919,0.7472567713976163,0.04431945936004929
0.6266158730158734,0.08267632764577318,0.7531216931216933,0.04335849932390235
0.6358076525336094,0.08060129064029017,0.7588624612202689,0.04237694577183767
0.6448412537917089,0.07855872556043791,0.7646309403437813,0.04130867797498366
0.6536387020182035,0.07659867055512147,0.7701523545706369,0.04040110554097886
0.6625406661502709,0.07443503705283705,0.7754763749031759,0.03923395853071524
0.6711016306408796,0.07256342201715907,0.7809783845278727,0.038057713499369095
0.6797585438335808,0.0704784673247396,0.7860939821693907,0.0372751142656017
0.6881252275209319,0.06843044068803122,0.7912577357116859,0.036465764248983394
0.696067094932191,0.06647885502287745,0.7966059957173447,0.035615086091839554
0.7044049702485121,0.0644402441050014,0.8016905845292263,0.034784467512714884
0.7125841346153845,0.06248432348059116,0.8067839972527473,0.034043869407602616
0.720303336703741,0.06048334210295424,0.8115133131108863,0.033079934460994484
0.7280274697997686,0.05845391149478889,0.8161112030448454,0.032086597708481955
0.7358004225581019,0.056517878236226386,0.8209150008126116,0.031304369948592724
0.7434136995050299,0.054699399723331085,0.8255708127095641,0.030439010441903128
0.7509195041581676,0.05283225828204637,0.8303404989800722,0.0295783364885685
0.7583171371278732,0.05112778998393488,0.8348573191423725,0.02860039864095299
0.7654497193993631,0.04921119947301274,0.8392840891854999,0.027588638096198125
0.7725137997911382,0.04748108745731478,0.843777413098612,0.0268895587620589
0.7794290327315426,0.04562928711593261,0.8481726111845005,0.026167514354295054
0.7866502961144013,0.04412561777006609,0.8524266936299288,0.02528991179144715
0.7933731513083047,0.04252806489747465,0.8567889647326506,0.02449079470649921
0.8000532063847665,0.040727544686235705,0.8610109213105573,0.02368615220491964
0.8066712630998345,0.03922901323740024,0.8651875344732484,0.022987835281584972
0.8133414832925834,0.03760545799942239,0.869379244770443,0.022022806345525867
0.8199130085653106,0.03603631216025032,0.8734073875802999,0.021299084070099044
0.826329464521235,0.03429961993327328,0.8777459773146926,0.0206732589488874
0.8326742069682787,0.032737592710419594,0.8819084763390532,0.019950910962434683
0.838915662650602,0.03108606053469751,0.8861445783132526,0.0193117239195794
0.8450960566228513,0.029591571248676122,0.8901959049544995,0.01848780990342379
0.8511719237002866,0.028185929304307116,0.8942613140506175,0.01772027786673023
0.8573890050424301,0.02681639843436509,0.8984934202435123,0.017089469924556275
0.8634255551510738,0.02539560007033277,0.9026004125712899,0.016243202246986808
0.869445575380194,0.024117220764529854,0.90669021674051,0.015562851017696349
0.8754568017964778,0.022879582568414786,0.9107906866800612,0.01487775177491852
0.8813475673783685,0.021542448209357423,0.9148979115622449,0.014199624191458197
0.8872917866605233,0.020252664116228197,0.9189171754406172,0.013467902862814438
0.8931202366056192,0.01896303036651242,0.9229552951882606,0.01287625815151645
0.8989237164363552,0.017555837731279493,0.926874508482193,0.012071141680175262
0.904640399556049,0.0164228533590746,0.9306914539400666,0.011398607788316757
0.9103124999999997,0.01525922179504316,0.9345745614035088,0.0106769070909716
0.9158569880823403,0.013953280836422876,0.9385677139761645,0.010026100510415019
0.921372591006424,0.012860234862733194,0.9424111349036397,0.009460128553718897
0.9269005291005292,0.011743412597068537,0.9463555555555562,0.008771086618625504
0.9324194560669455,0.010747267895712497,0.9502803347280332,0.008141407391337454
0.9379069286452943,0.009603968374168154,0.9542854188210964,0.007462706381613826
0.9431901840490798,0.00857461798485368,0.9581451942740284,0.00682002127767648
0.9485055611729019,0.00744485586175554,0.9620293225480282,0.005989813249118124
0.9538253825382539,0.006401116656423848,0.9659525952595257,0.005323075308766282
0.959177960233455,0.005390356146419578,0.9699277871203875,0.0047019997217306216
0.9644994617868672,0.0043718197929885514,0.9736539778843329,0.004025284134050913
0.9698170200406621,0.0035213210651706245,0.9775573627650306,0.003417677254842301
0.9750914838586062,0.002765827312754931,0.9815327138614817,0.002993197178093724
0.9802246658451038,0.001969967865670101,0.9852526305810982,0.002558018244343082
0.9852800450323671,0.0012889231320043178,0.9887963223566936,0.002088536169667006
0.9902767202154336,0.0007233833718894565,0.9920466152846131,0.0014255237931160268
0.9954444342310873,0.00044185234768566537,0.9956512547109118,0.0007549436829428612
1.0,0.0,1.0,0.0


==> Acr_50d_max8.csv <==
FTQT_mean,FTQT_std,FTKD_mean,FTKD_std
0.014036697247706419,0.027444996680163335,0.015229357798165135,0.04068308255232257
0.03557077625570776,0.05850915340074211,0.042465753424657554,0.05870200008442049
0.06103343465045594,0.08086212416063594,0.1141641337386018,0.07974228868687103
0.08339407744874715,0.09620088913252617,0.17382687927107057,0.0845195796384578
0.10409836065573773,0.10790789431683694,0.2224225865209471,0.085072486806955
0.12471927162367223,0.11763535590709132,0.26338391502276176,0.08488865288367582
0.1452145643693108,0.12381394677240044,0.2964239271781535,0.08476616193770124
0.1643458475540387,0.12764276166579397,0.32684869169510816,0.08421754803381092
0.18298281092012134,0.13062178105147476,0.3537815975733063,0.0848388764375418
0.20116575591985428,0.13279727160101484,0.378360655737705,0.08351506754519576
0.21951986754966896,0.1346171263281402,0.40046357615894046,0.08246795936447242
0.23822458270106225,0.13512350810554843,0.4213429438543247,0.08129684889799928
0.25597338935574226,0.13564111074441054,0.4406022408963586,0.07879003253027518
0.2724902470741222,0.13541451549599848,0.45865409622886866,0.07709296182342713
0.2887864077669905,0.13437175444416394,0.47526092233009737,0.07620943029998714
0.3050227531285551,0.13383000809281362,0.491405005688282,0.07445350293151362
0.3202034261241971,0.1325502775084562,0.5058779443254819,0.07323097767620082
0.33563195146612734,0.13106182277533826,0.5201718907987869,0.07090049803146131
0.3497652132247247,0.1293543780726102,0.5331720172496409,0.0693461356619322
0.36399180700955847,0.12797024348321123,0.5459171597633137,0.06751400533741772
0.37833116601647154,0.12675845660603302,0.5583008235804076,0.06639088364179807
0.39203558129913096,0.12532403114742144,0.5700041373603643,0.06514760990432461
0.4053502176493866,0.12364170909702407,0.581135734072022,0.06370346671429422
0.41852104664391343,0.12229571445208626,0.592112248767539,0.06226398698768608
0.43100109210047305,0.12041121779809556,0.6024026210411355,0.06137652160849399
0.4438501925096254,0.1181894272138953,0.6120266013300666,0.060114837222859936
0.4561745871250421,0.11621534138712203,0.6216279069767442,0.05866408842539693
0.46852405721716506,0.11394117326013085,0.630946033810143,0.05776108165061263
0.48042686754551184,0.1125563678004579,0.6398242310106719,0.05661182271386723
0.49194781553398065,0.11091810949752161,0.6488622572815533,0.055292435743205505
0.5030123311802699,0.10870505554191916,0.6571638285378745,0.053794701319614585
0.514183731513083,0.10665033477301525,0.6652531285551764,0.05257284492651009
0.5255019305019304,0.10438552881190696,0.6730750137892995,0.0513095851513993
0.5365819057815845,0.1021532726751698,0.6806852248394004,0.05029338438074814
0.5471892875715029,0.10008275192955182,0.6882267290691627,0.049320768024439986
0.5576921132457026,0.09798769943072429,0.6958088978766428,0.048260796214834346
0.5681574415744158,0.09590727841005404,0.7025756457564576,0.04686655428206941
0.5782682634730536,0.093583157822432,0.7094538922155688,0.0456881999650822
0.5881213535589267,0.09109747348267336,0.7166067677946323,0.044626887430182144
0.5979635949943116,0.08894811942447703,0.7231535836177472,0.04349387285504255
0.6076981132075473,0.08693496156122242,0.7297758046614874,0.04227310969320828
0.6173824485373781,0.08485178773722919,0.7362231852654388,0.04119578436854419
0.6266158730158734,0.08267632764577318,0.7424910052910052,0.04042085208363085
0.6358076525336094,0.08060129064029017,0.7488976215098243,0.0394844989650395
0.6448412537917089,0.07855872556043791,0.75493023255814,0.038607936561504914
0.6536387020182035,0.07659867055512147,0.7609002770083102,0.03783584018597562
0.6625406661502709,0.07443503705283705,0.7665491866769942,0.03683976646711835
0.6711016306408796,0.07256342201715907,0.7723739097459233,0.035480297275802326
0.6797585438335808,0.0704784673247396,0.7777693164933132,0.03469212727551173
0.6881252275209319,0.06843044068803122,0.7829978157990535,0.03386524439309035
0.696067094932191,0.06647885502287745,0.7885171306209852,0.03312351116412212
0.7044049702485121,0.0644402441050014,0.7938326916345814,0.03233836789155205
0.7125841346153845,0.06248432348059116,0.7991655219780217,0.031570052098648514
0.720303336703741,0.06048334210295424,0.804206268958544,0.030782939667832167
0.7280274697997686,0.05845391149478889,0.8090137348998845,0.029933085456960853
0.7358004225581019,0.056517878236226386,0.8139151633349587,0.02900117338793334
0.7434136995050299,0.054699399723331085,0.8189461919208044,0.028132710466941185
0.7509195041581676,0.05283225828204637,0.8238255138867099,0.0275649465897831
0.7583171371278732,0.05112778998393488,0.8284698442079284,0.026726973647918952
0.7654497193993631,0.04921119947301274,0.8331381768542394,0.025846789033745435
0.7725137997911382,0.04748108745731478,0.837781590332687,0.02497265683005247
0.7794290327315426,0.04562928711593261,0.8423675326581532,0.02437086346392562
0.7866502961144013,0.04412561777006609,0.8468611873465259,0.023541767145009673
0.7933731513083047,0.04252806489747465,0.8514234926052333,0.0227649934845781
0.8000532063847665,0.040727544686235705,0.8557336880425654,0.021992128249093315
0.8066712630998345,0.03922901323740024,0.8602716492002207,0.021340763764689397
0.8133414832925834,0.03760545799942239,0.8645789187720723,0.020466942820545373
0.8199130085653106,0.03603631216025032,0.868846359743041,0.01985230735635792
0.826329464521235,0.03429961993327328,0.8731917699815349,0.019183432173320646
0.8326742069682787,0.032737592710419594,0.8775845033801347,0.018411984173100235
0.838915662650602,0.03108606053469751,0.881803383747757,0.0178707811764905
0.8450960566228513,0.029591571248676122,0.8860591506572293,0.01726137457852503
0.8511719237002866,0.028185929304307116,0.8903416032913597,0.016478710344141216
0.8573890050424301,0.02681639843436509,0.8946328864838279,0.015822922029258127
0.8634255551510738,0.02539560007033277,0.8988848440723213,0.01519932993667958
0.869445575380194,0.024117220764529854,0.9030092204526405,0.01452475200337374
0.8754568017964778,0.022879582568414786,0.9072757357286376,0.013837881412807613
0.8813475673783685,0.021542448209357423,0.9114910745537275,0.013202006592049474
0.8872917866605233,0.020252664116228197,0.9156064969473561,0.012578539574835316
0.8931202366056192,0.01896303036651242,0.919764531907633,0.011939670999618388
0.8989237164363552,0.017555837731279493,0.9238040669587687,0.01126436459179519
0.904640399556049,0.0164228533590746,0.9277769145394008,0.010629314799587503
0.9103124999999997,0.01525922179504316,0.9318728070175436,0.00988375854907054
0.9158569880823403,0.013953280836422876,0.9359230769230764,0.009277020013387023
0.921372591006424,0.012860234862733194,0.9399507494646676,0.008746373451526764
0.9269005291005292,0.011743412597068537,0.9439492063492062,0.008154932652683584
0.9324194560669455,0.010747267895712497,0.9479100418410041,0.007578305409039267
0.9379069286452943,0.009603968374168154,0.9520568769389864,0.006945262374505041
0.9431901840490798,0.00857461798485368,0.9560756646216766,0.0063610553366334945
0.9485055611729019,0.00744485586175554,0.9600940343781599,0.005675469537660552
0.9538253825382539,0.006401116656423848,0.9641004100410044,0.004983226892459026
0.959177960233455,0.005390356146419578,0.9682312790582647,0.004413359943001903
0.9644994617868672,0.0043718197929885514,0.9720256385164886,0.0037652584745769923
0.9698170200406621,0.0035213210651706245,0.9759386194210475,0.00318847009937479
0.9750914838586062,0.002765827312754931,0.979993294376856,0.002797346321413332
0.9802246658451038,0.001969967865670101,0.9838629253957722,0.0022780913324295152
0.9852800450323671,0.0012889231320043178,0.9876254808143351,0.001838462622740008
0.9902767202154336,0.0007233833718894565,0.9911505246541,0.0011302524339626202
0.9954444342310873,0.00044185234768566537,0.9954867175291846,0.0006005844737170534
1.0,0.0,1.0,0.0


==> Acr_amazon_100d.csv <==
Exact_mean,Exact_std,Sinkhorn_mean,Sinkhorn_std,TWQT_mean,TWQT_std,FTQT_mean,FTQT_std,FTKD_mean,FTKD_std,CL1D_mean,CL1D_std,CLKG_mean,CLKG_std,SL1D_mean,SL1D_std,SLKG_mean,SLKG_std
1.0,0.0,0.46343949044585975,0.13893271859485823,0.009363057324840763,0.008029268137344277,0.059171974522293044,0.07907481060641924,0.11961783439490448,0.08103743333200145,0.2264968152866243,0.11331967407916888,0.08700636942675162,0.09035260285970219,0.1896178343949046,0.13480588893964168,0.08700636942675166,0.09347324187775778
1.0,0.0,0.539203821656051,0.10653396538360992,0.020031847133757986,0.006310154146834262,0.09375796178343952,0.1008567300840433,0.16535031847133766,0.08607294622050492,0.2656369426751592,0.10744346484479868,0.12089171974522292,0.10192667074309426,0.22668789808917209,0.13208107188421497,0.12525477707006374,0.1040383567470759
1.0,0.0,0.5781991525423728,0.09874840452676409,0.030889830508474568,0.007346411670707482,0.12279661016949156,0.11327037613488611,0.203686440677966,0.08799747774910348,0.29423728813559324,0.10610717752662116,0.14991525423728816,0.11089846828141771,0.25347457627118664,0.13149955243107092,0.15669491525423734,0.1090728996738577
1.0,0.0,0.6031955484896661,0.09591484777295438,0.040779014308426086,0.006938543984229569,0.14818759936406994,0.12105770217408161,0.23224165341812406,0.08960570300468874,0.31774244833068366,0.10268400209728129,0.17599364069952309,0.11459507542304755,0.27915739268680434,0.13189572746169442,0.18402225755166932,0.11276856622295582
1.0,0.0,0.6229898218829517,0.09263153459643846,0.051679389312977116,0.0073213938153336745,0.17253180661577602,0.12928360991190502,0.25848600508905845,0.08694438205113063,0.3369720101781171,0.09976859122599871,0.2,0.11644981942407884,0.2996946564885495,0.1303446533168571,0.20512722646310436,0.11233583091778442
1.0,0.0,0.637404661016949,0.09159923937504323,0.06154661016949151,0.007283176032262326,0.19349576271186436,0.13479066149147284,0.28150423728813556,0.08691472550425525,0.3567796610169491,0.09760466983838563,0.2210063559322034,0.11669610525453954,0.31693855932203374,0.12978581625209526,0.2256144067796609,0.11386612875626084
1.0,0.0,0.6507175295186197,0.09154036645263776,0.07377838328792008,0.006771121734949492,0.2143778383287921,0.13945166160405925,0.3030517711171662,0.08595531568250997,0.3736421435059036,0.09481112360507386,0.23969118982742965,0.11667086497548317,0.33332425068119903,0.12791563669799866,0.24589464123524074,0.11408764538679733
1.0,0.0,0.6613036565977746,0.09158549653109878,0.08289348171701111,0.00654255050643795,0.23398251192368844,0.14235028027191704,0.32333863275039754,0.08434206711210596,0.38861685214626396,0.09302245154159605,0.25874403815580277,0.11613824839664638,0.3490461049284579,0.12584078433868298,0.26501589825119237,0.11467168968156968
1.0,0.0,0.6723022598870056,0.09138357936039745,0.09348163841807908,0.006121423138120385,0.25466101694915255,0.14498558331308695,0.34225988700564974,0.08397676760584592,0.4020692090395481,0.0913504495396306,0.2759745762711863,0.11599694317004618,0.36414548022598864,0.12376531427492754,0.2829661016949152,0.11436500423031998
1.0,0.0,0.6810553083280355,0.09147187971562463,0.10342021614748889,0.0058132650749435815,0.2736872218690401,0.14733094046931,0.360184361093452,0.08188467925067956,0.41648442466624297,0.0904470207677325,0.29291163382072477,0.11547053363427581,0.37855054036872227,0.12236229525636187,0.300979020979021,0.113451922034922
1.0,0.0,0.6883236994219654,0.09158306055992525,0.11230635838150288,0.0055251740725089,0.2917456647398845,0.1485061902510627,0.37739306358381514,0.08092584206665344,0.4291156069364163,0.08904911432802032,0.30982658959537557,0.11576301602662951,0.3930057803468211,0.12071765479895519,0.31795953757225426,0.11303486328009442
1.0,0.0,0.6964989406779661,0.09133664443213056,0.12150423728813563,0.005665640080416983,0.3086970338983053,0.1486041245850436,0.3934427966101694,0.07984928828707617,0.4414671610169492,0.08731944987996365,0.3252542372881355,0.11440196552959803,0.40628177966101703,0.11983666412745754,0.3335434322033898,0.11150794412400945
1.0,0.0,0.7032322738386305,0.0912143877801771,0.13284596577017113,0.005456675929467832,0.32497799511002445,0.1488261978811866,0.4084254278728606,0.07886130913821322,0.4532224938875304,0.08598434117133363,0.33999511002444976,0.11264211884453933,0.41880195599022,0.11856044723017713,0.34843031784841083,0.11081127879315511
1.0,0.0,0.7101180744777476,0.09090296238341396,0.14292915531335143,0.005334407536468758,0.3409718437783832,0.1480620981261371,0.4220980926430517,0.0770307277618743,0.46430063578564934,0.08514282489829028,0.3544005449591281,0.11170845939850751,0.43152134423251587,0.11661388404045152,0.36329246139872845,0.10942171229621388
1.0,0.0,0.7166610169491525,0.09120232676187413,0.15223305084745764,0.005483599309796902,0.3566059322033898,0.14786764900538124,0.4354237288135594,0.07602268840643808,0.47419915254237277,0.08341878233033276,0.3683644067796608,0.11099497162457776,0.44372881355932214,0.11466537003023718,0.3777542372881356,0.10828529732240774
1.0,0.0,0.7223440603893523,0.09120122386926924,0.16224076281287247,0.005237568016186647,0.3708184346444178,0.14643602401047756,0.44896702423520063,0.07471384426630137,0.48457290425109284,0.08191797324721005,0.3829082240762815,0.10951494221604506,0.45553039332538753,0.11251122663527499,0.3911720301946762,0.10661429323393785
1.0,0.0,0.7278683620044878,0.09090525060495015,0.17208676140613322,0.004957548693104973,0.3849027673896784,0.14543366518892464,0.4618623784592371,0.07343826776541229,0.49418474195961115,0.08019644797446539,0.396581899775617,0.1076387968072347,0.46668287210172055,0.11089847150479194,0.4043156320119671,0.10499824680628532
1.0,0.0,0.7336546610169493,0.0904481591819618,0.18245056497175147,0.005174558929997476,0.39848516949152546,0.14431742538165132,0.47365112994350284,0.07185257761225215,0.504124293785311,0.07903922621217647,0.4098552259887004,0.10629851090909256,0.4772033898305084,0.10873868663092857,0.4173022598870057,0.10281565475740473
1.0,0.0,0.7384409501505522,0.08969675455973436,0.19294412847106046,0.004734301382056353,0.411649381063901,0.14323990255711647,0.4854633656741385,0.07112031277011964,0.5134693877551021,0.07720831509821394,0.4223084643693544,0.104292656999485,0.4878220140515221,0.10639300597179153,0.4299263967882235,0.10127841124525186
1.0,0.0,0.7436796949475692,0.08918813535076786,0.20331426755640286,0.0045436890609420345,0.42436924054655223,0.14235841458144396,0.49694312043215744,0.06978558045588565,0.5220877025738798,0.07569961155300967,0.43464251668255477,0.10314174529629508,0.49826501429933256,0.10511298562641147,0.4421703209405785,0.09950960209557702
1.0,0.0,0.7480780871670702,0.08887850234065528,0.2132808716707021,0.004685886922059523,0.4368220338983051,0.1404979890587737,0.5082506053268768,0.06842291429822561,0.5305266343825666,0.07434269265068177,0.446761501210654,0.10156479933387463,0.5082627118644065,0.10313281862013299,0.4542826876513316,0.09786476489167693
1.0,0.0,0.7529268997399593,0.08827636781291695,0.22217278243282293,0.004676413519706683,0.4492227679861312,0.13869344182676074,0.51878358855822,0.06731179231466063,0.539427911008379,0.07334432625293641,0.4585408841375325,0.09986138093750907,0.5178098815371279,0.1011629276434742,0.46534238659347027,0.09616652453837961
1.0,0.0,0.7576651008565902,0.08800687800707209,0.2315169936446531,0.004893432128727329,0.4616330478032607,0.1373411527701278,0.5291213042276872,0.06631022460005168,0.5477866814037029,0.071934648602566,0.4699917104172427,0.09793691717344365,0.5269521967394304,0.0989939083694778,0.4763360044211109,0.09427551513246774
1.0,0.0,0.7617505296610169,0.08740844494446627,0.24129766949152537,0.004928697120860479,0.47322033898305077,0.1361581305758954,0.5390651483050849,0.06502758225965871,0.5558977754237285,0.07041192572733826,0.4813638771186439,0.09607500187879839,0.5359401483050846,0.0966541548460441,0.48713983050847465,0.09241446678512655
1.0,0.0,0.7655225019069414,0.08697270507194287,0.2515738621917112,0.004904668094657871,0.48395118230358497,0.1342513462930226,0.5489473684210527,0.06423742168870004,0.5638113399440633,0.06939553666934012,0.4922145944571574,0.09413272154079777,0.545250444952962,0.09521973669762869,0.4980574624968217,0.09025501075002462
1.0,0.0,0.7693302371058423,0.0864986124622083,0.2612955267660719,0.005121673411683989,0.4951747738939137,0.13249766612620856,0.5586751405524323,0.06312367065409191,0.5716817404057685,0.06810812564909313,0.5028477144952336,0.09237483447336561,0.5540967978489368,0.09347860924026866,0.5087826937179174,0.08899012495463796
1.0,0.0,0.7735404896421844,0.08620767722597686,0.27027071563088517,0.005509570508424958,0.5060640301318269,0.13069250805002913,0.5679213747645951,0.06162375454944952,0.5793997175141241,0.06701708499179931,0.5129943502824859,0.09025140673625755,0.5629449152542373,0.09140956664115245,0.5192372881355929,0.08708014411225737
1.0,0.0,0.7771963677639049,0.08555300016844711,0.2810646992054483,0.005367168011848833,0.5166923950056753,0.12860335414703652,0.576855845629966,0.0608218023558282,0.5870011350737798,0.06585570609080961,0.5232735527809308,0.08882097298936911,0.5715368898978432,0.08954486924823934,0.5292326901248582,0.08522301358932204
1.0,0.0,0.7805917159763315,0.0847759295122315,0.29020381328073624,0.005100690227950647,0.5275213675213675,0.12653207108203998,0.5857199211045365,0.05957814832593972,0.5940653079114617,0.06450365799949805,0.5334451019066403,0.08705231423589979,0.5798115275038352,0.08804444615998576,0.5392811746657901,0.0837472514408521
1.0,0.0,0.7841885593220339,0.08418303452189327,0.3001016949152542,0.005113836276158122,0.5375572033898306,0.12426099002973567,0.5944978813559323,0.058133550630902975,0.6015529661016946,0.06308555814392132,0.5430911016949151,0.08507402470079818,0.5881144067796609,0.08651159489168966,0.5490593220338984,0.08205897851658459
1.0,0.0,0.787494361287677,0.08294418151231434,0.3098175107648144,0.005047582350981415,0.5476153372975188,0.12193223006262256,0.602778347344679,0.0568296344573894,0.6089973344269016,0.061906301207092784,0.5526122616362518,0.08343967187689104,0.5963010047160138,0.08461650266511966,0.5585810949354111,0.08011438428633356
1.0,0.0,0.7911002979145979,0.08173076283582421,0.3212611717974181,0.005352698086688166,0.5573723932472691,0.11954299354575194,0.6110764647467726,0.055722011325587247,0.6161449851042703,0.060505021666952936,0.5619702085402186,0.08126642559889516,0.6042959285004966,0.0825155420903831,0.5681171797418073,0.07857035862634902
1.0,0.0,0.7945358243451467,0.08052092308986045,0.3314329738058552,0.005380654129539558,0.5666660246533131,0.11720971716595728,0.6195570107858243,0.05457618377503812,0.6233590138674886,0.059264158679086326,0.5714406779661017,0.07982021106123546,0.6122226502311249,0.08056096380579664,0.5774248844375962,0.07705032931602014
1.0,0.0,0.7978538044494299,0.07969409865017965,0.3422340624415778,0.0054931674220501684,0.5760179472798651,0.11506935413640426,0.6274126004860721,0.05360554528626372,0.630214993456721,0.05761038434575209,0.5805402879042814,0.07821645543831507,0.6201645167320994,0.07883109254887723,0.5862460272948214,0.07533733971213284
1.0,0.0,0.8014000363174141,0.07888249248682523,0.35197929907390596,0.005260096661078701,0.5851007808244053,0.11285343954699342,0.6352042854548756,0.05275786182641812,0.6365916106773198,0.05650467559672588,0.5893263119665881,0.07658494159651417,0.6279535137098238,0.07703851987141998,0.5950226983838749,0.07407546845273424
1.0,0.0,0.804742231638418,0.07801287606653319,0.3609392655367232,0.005785495474931504,0.5939159604519775,0.11036504305387146,0.6430102401129946,0.051757452047230444,0.6432397598870057,0.05541139013922765,0.5981814971751411,0.07468934241165155,0.6355031779661017,0.07553096305810705,0.6037358757062148,0.07249805592297849
1.0,0.0,0.8081223157533068,0.07665785292851371,0.37075073011510057,0.005660429676527971,0.6024342896409551,0.1077953318563835,0.6508417797629273,0.051015725049964926,0.6499381549561931,0.054313420201470106,0.6068166981618279,0.07295677922766707,0.6428757945370214,0.07368610761984888,0.6122504724274178,0.07107769387004728
1.0,0.0,0.8112560628867703,0.07546896354344224,0.38149356079611985,0.005493326008862121,0.6113547415955844,0.10531873944325333,0.6585733400234152,0.050068849420234776,0.6566131460110384,0.05327729362568133,0.61542732898478,0.07166717513556468,0.6504030774376988,0.07200128292252776,0.6210051848135139,0.06978705724751065
1.0,0.0,0.8144410039113427,0.07430518586795737,0.39113917861799224,0.0062166933109553115,0.6199315514993482,0.10313987377668603,0.6658979791395047,0.048943461256348145,0.6627982398956972,0.052185926244110746,0.623609843546284,0.07006868076866082,0.6575065189048237,0.07052938526554604,0.6292112125162973,0.06811170290903114
1.0,0.0,0.8176930409914202,0.07303147076794382,0.4008087067047984,0.006276952229084001,0.6282650142993327,0.10083926562865385,0.6732014617095645,0.04769958271958011,0.6694312043215764,0.05096130660255555,0.6320432157610422,0.0681391046288675,0.6646456943120432,0.06870816853203698,0.6375087384810929,0.06639127942813713
1.0,0.0,0.8208618818787785,0.07169402030215039,0.41156099829483805,0.0060170071792030036,0.6364966671833825,0.0984487553984396,0.6804898465354209,0.04684200170307693,0.6757029917842197,0.049621199011938795,0.6400403038288638,0.06650809059273313,0.6716462563943574,0.06710563440709409,0.6454456673383971,0.06472274481914288
1.0,0.0,0.8237121670702173,0.07038709156697268,0.421950665859564,0.00583333723745657,0.6444506658595642,0.09629679870325643,0.6873819612590799,0.045644845517494044,0.6820641646489104,0.04868283157527278,0.6480523607748186,0.0649609487409791,0.6784155569007262,0.06558630270341442,0.6534821428571429,0.06306151726801718
1.0,0.0,0.8268164351167602,0.06916245382996228,0.43241649423588535,0.00542882329761114,0.6524918711203073,0.09403990533088712,0.6943807271652382,0.0445919956170238,0.6883963937333726,0.04757379804520784,0.6559621637599763,0.06328379297963233,0.6853635826189772,0.0641342515850748,0.6612370676913981,0.0615899474345554
1.0,0.0,0.8297284414271268,0.06769346109289792,0.4416972410804563,0.005369844978030933,0.6602990033222591,0.09182193562884447,0.7011353459482885,0.043532655267078106,0.6945399393326595,0.04640076352793603,0.6635577061967354,0.06172463706930981,0.6920424671385238,0.06260946484998876,0.6688314314603496,0.06001520722850985
1.0,0.0,0.8324661016949153,0.06625630796372434,0.45186581920903945,0.005348812246162674,0.6678757062146892,0.08943279162130059,0.7080522598870056,0.042429775810239954,0.7007118644067796,0.04540768647485527,0.6713516949152543,0.06001765960111258,0.6988954802259886,0.0609781387478478,0.6764053672316386,0.058203623092711786
1.0,0.0,0.8352611218568669,0.06487264488840007,0.4615446255871786,0.0050831968108090405,0.6756175739154463,0.08725181349998103,0.7149267753523074,0.04142168517079682,0.7068554849405912,0.04434736351887043,0.6790867642995303,0.058647829273461495,0.7055250069079857,0.05951792487803866,0.6837054434926776,0.05681198350940435
1.0,0.0,0.838151453684922,0.06348900843236163,0.4709858012170385,0.005213181511007388,0.6831507775524,0.08494722676606434,0.7212156862745098,0.0406791349745328,0.712943881000676,0.0433874848575706,0.6863989181879648,0.05704163217508629,0.7119932386747807,0.05821309776279491,0.6909587559161595,0.05536940835210719
1.0,0.0,0.8408633474576271,0.06225468782012477,0.47992319915254256,0.005210124820569764,0.6905693855932207,0.08274712063685216,0.7276297669491524,0.03971481968816315,0.7187182203389831,0.04218405905801969,0.6935805084745762,0.05562582699028415,0.7186626059322033,0.056688191230978166,0.6982309322033897,0.053796294086592665
1.0,0.0,0.8437989623865108,0.0607785414142349,0.4894059662775612,0.004775378654683185,0.6980609597924777,0.08061732930838333,0.733977950713359,0.03886675644692001,0.7247885862516213,0.041204714222359294,0.7008300907911802,0.05432273285305158,0.7251452658884571,0.055121802545378525,0.7054850843060961,0.05235595621085912
1.0,0.0,0.8467700521164359,0.059191662427148586,0.49982458370408034,0.004455143976326002,0.7053641794839202,0.07853191325539162,0.7401970255497647,0.03802213442894689,0.730564382865133,0.0401160555827953,0.7079788991991866,0.05291533339059919,0.7315240879623747,0.05383777410658803,0.7126121774501079,0.05110677424366043
1.0,0.0,0.8498155533399799,0.057675188215038704,0.5101744765702889,0.003922121660876776,0.712638334995015,0.07626175193467138,0.7464444167497511,0.03703599593279682,0.7362013958125623,0.03903668557664385,0.7149675972083749,0.05134963270572547,0.7376358424725825,0.05228999685757655,0.7196149052841476,0.04969825251077773
1.0,0.0,0.8526521632852601,0.0562158819286423,0.5201466634074797,0.003577910864125473,0.7199401124419456,0.07402227270647269,0.7524175018332926,0.03613666056741205,0.7419090686873627,0.037981836824004966,0.7219396235639206,0.0499864485434466,0.7436335859203129,0.05110345872254566,0.7265582987044732,0.04851729098250369
1.0,0.0,0.8554946636287325,0.05511836390858055,0.5299999999999999,0.0038327805007057256,0.7269792541072069,0.0720752996424481,0.7583583163448857,0.03535732313295665,0.7477707159131792,0.03704653256054463,0.7288463844585682,0.048680584601394156,0.7497697565655358,0.04974415866253261,0.733493224607267,0.04715238195293927
1.0,0.0,0.858458097928437,0.05397717089677829,0.5401471280602638,0.004003374839724298,0.7340654425612051,0.07000033815226875,0.7642820150659136,0.0345772461765663,0.7532697740112999,0.03602170147924233,0.735570856873823,0.04748165514893104,0.7557038606403015,0.04821418254054793,0.7400094161958569,0.04570092565385538
1.0,0.0,0.8612110006933201,0.05267303193082598,0.5503177721284955,0.0038646168418181967,0.7409440721053846,0.06780681749706474,0.7703085278483937,0.033627873104030696,0.7588028657268313,0.03491847424392157,0.7423249364455742,0.04623632668633229,0.7615437947769815,0.04687935051851287,0.7465738386873119,0.04444309152147596
1.0,0.0,0.864001815911928,0.05108447653906238,0.5610237203495627,0.003809676680930836,0.7478776529338327,0.06559598417583165,0.7759845647486097,0.03272070909914076,0.7644058563159688,0.033967400388829595,0.7490375666780159,0.044890511699760945,0.7675575984564748,0.04559328406947205,0.7530007944614685,0.043331635653569824
1.0,0.0,0.866916815343443,0.04935500820372869,0.571601248884924,0.0035007087623427284,0.7544090098126672,0.0636420018368011,0.7818153434433541,0.03169201209527565,0.7699152542372881,0.033033996638540376,0.7556868867082963,0.043736475110524614,0.7734266280107053,0.044262325214442705,0.7593499107939339,0.042143081898234784
1.0,0.0,0.8697578347578344,0.04777090660369619,0.5814113521805829,0.003333625093728584,0.7609675651983343,0.06154710864850147,0.7876506684198995,0.030756840372428134,0.7755413105413106,0.03209193125029696,0.7622857769011614,0.04231348232403652,0.7793458251150557,0.04289773785249861,0.765838264299803,0.040883350710863374
1.0,0.0,0.8726123020575247,0.046305488031238795,0.5919627275665195,0.0032604807856031624,0.7676925562856833,0.05964932152318664,0.7934460842400083,0.029871034910319366,0.7809652052138317,0.03110452378481421,0.7689087579446299,0.0410093005910588,0.7852687708714854,0.04182316247083741,0.7721760206829686,0.03955934880519042
1.0,0.0,0.875282279419553,0.04478372583596684,0.6024594852240229,0.0030433581340789137,0.7743289905730325,0.057743830681713876,0.7989969282914945,0.028939500815613067,0.7865279101790063,0.03027360630110918,0.7754930621756166,0.03990165670691776,0.7910210782756062,0.040531071945284554,0.7785499417434595,0.03829075117770925
1.0,0.0,0.8780662638049589,0.04338240912885792,0.6125786622212963,0.0030450985414447887,0.7808814336320065,0.055842929576564754,0.804604084184205,0.028186146097478753,0.791866013752865,0.02952999946155411,0.7818899770785579,0.038584003309441395,0.7965878307980829,0.03927768817573426,0.7848760158366326,0.03709558237151387
1.0,0.0,0.8809041517170683,0.04209193825851877,0.6225351101998978,0.0026861564201894946,0.7871143003587902,0.053898829589862536,0.8101394156842645,0.027266302918426785,0.7974372116863147,0.028630026740259138,0.7882480779087647,0.037339106369717184,0.8022562788313685,0.03786002932883587,0.7910076883649414,0.03584365563137623
1.0,0.0,0.88385150812065,0.04049897677265832,0.6323887824069404,0.002489354897433375,0.7933380409563199,0.05176956811198047,0.8154816907091699,0.026327225553557997,0.8028659336225158,0.02778846798663455,0.7943942297992537,0.03627516583958873,0.8078714818924646,0.036550110533629804,0.7972621809744779,0.034689580963553346
1.0,0.0,0.8866295928500497,0.03892300178614246,0.6418589870903673,0.002152900178256024,0.7996554121151938,0.0498172209970602,0.8209036742800396,0.025523616683072126,0.808204568023833,0.027031206897402984,0.8005283018867927,0.03503781025093127,0.8134637537239325,0.03533308487337591,0.8033654419066535,0.03343793733424109
1.0,0.0,0.8895032756429062,0.03758137017574364,0.6514588833480006,0.0020119228486047765,0.8059098464847955,0.04797698588588556,0.8263263909259807,0.02457242567361397,0.8134985821844137,0.026191656209050295,0.8065855089469054,0.033734650602589684,0.8190378410090937,0.034171986810252845,0.8093282487533002,0.03226100481947887
1.0,0.0,0.8923196918632644,0.036348192192999174,0.6611988444872413,0.0020431027821587603,0.8122368801155513,0.04631812769805008,0.8316668271545496,0.023749867451941985,0.8190110736639385,0.025225105152024575,0.8126432354357249,0.032479532085276666,0.824519980741454,0.032862993344383216,0.8153278767453059,0.03109840576596253
1.0,0.0,0.89508442420793,0.03481421911520882,0.6715414532346808,0.0021247872027126405,0.8183172073610321,0.04439017317938247,0.8370015177385693,0.02291654905747887,0.8242999430848035,0.024307664042655084,0.8187421741605004,0.031205605522525395,0.8300806298615061,0.03164958121884194,0.8213545816733067,0.03000331624056992
1.0,0.0,0.8979661650621555,0.033423551731452394,0.6819786895971585,0.0022470328586520734,0.8242368445649126,0.04269817648388428,0.8422572203009631,0.0221965542350694,0.829554163940555,0.023558795161515707,0.8247312832975047,0.03010829413035542,0.8354659313954573,0.030716837937449386,0.8271913262921765,0.029117498239004072
1.0,0.0,0.9008943538730771,0.0319970642901096,0.6915400202634244,0.0022159361227791,0.8303601363175833,0.04100265081576558,0.8473924656903378,0.02133030863711444,0.8348576954959934,0.022818881952094895,0.8305627705627708,0.02895999591544402,0.8409026434558348,0.029426970515761704,0.8331491203831631,0.02812978947996586
1.0,0.0,0.9037588523697111,0.03067464131847189,0.7014635917922643,0.0020287705291320126,0.8361576175776285,0.039281834036130926,0.8525558380243327,0.020604757740362384,0.8402406028690759,0.02188016868765264,0.8363855093517345,0.02763800669219685,0.8463482840021791,0.028200071299016128,0.8389041220265118,0.02702485924817354
1.0,0.0,0.9066216095246622,0.029434183648058932,0.711580879061857,0.0020021226924746885,0.8419407394145552,0.03765223321778439,0.8576913436576858,0.019825136955667295,0.8456404977173034,0.021113181713171822,0.8420669590905024,0.02650478463233192,0.8515996777369976,0.027064465928901885,0.8446477486348583,0.025847208550996894
1.0,0.0,0.9095286433047931,0.028020472073404294,0.7220266572513022,0.0019397800753358713,0.847646747285727,0.03600344770933455,0.8627628210786479,0.019150506137828253,0.8508623885603321,0.02026709989062932,0.8477773854709152,0.025434284933537134,0.8569070526966194,0.02585196571112174,0.8503257127725306,0.02485074194446572
1.0,0.0,0.9123219571652446,0.02662252931146318,0.7317812989726628,0.0017754827566961394,0.8533858610482326,0.0343363670862803,0.867819954727494,0.01828405004180366,0.8562162632770328,0.01939203444052001,0.8534215566776949,0.024308704315318723,0.8621669858958735,0.024607147530069772,0.8559785826223227,0.02375289917433021
1.0,0.0,0.9152031263420082,0.02526291342269874,0.7417856222623033,0.0017666704194755575,0.8590887228377566,0.0328337558928272,0.8729090440608093,0.017566518109478305,0.8615219445160183,0.01856232470859649,0.8591771880099632,0.02328937726492792,0.8675238340633862,0.02351704810502898,0.8616404706690716,0.022655846353955497
1.0,0.0,0.9181577832387083,0.02406966667175394,0.7515744428438269,0.001576049001921778,0.8647614608931447,0.03119116885058704,0.8780823659011945,0.01690412738329358,0.8668655198711974,0.017791907097942254,0.864792814168291,0.02220534124001468,0.8726845182611644,0.022379311371636835,0.8671875264808065,0.021557168295273585
1.0,0.0,0.9211774544238165,0.02283726232580373,0.7611506940960026,0.00145781629231034,0.8703595919050008,0.02960364600015318,0.8830255895634721,0.016099256787851055,0.871988626860679,0.016880870009164835,0.8703437029603613,0.021216501720680223,0.8779135306907514,0.021256403320068933,0.8726367285499248,0.020529078475896564
1.0,0.0,0.9242038794882377,0.021574868091913973,0.7712496904663638,0.0013307342491016027,0.8759397441188607,0.027951394251903173,0.8878877424680149,0.015377492002670516,0.8772150226991329,0.01611610264802854,0.8758233594717296,0.020171349482074167,0.8832042921997524,0.020236312389864765,0.8781386710689231,0.01948468844669016
1.0,0.0,0.9271995437138433,0.020363057526473678,0.7812572313207856,0.0012518022301966783,0.8815204106575407,0.026434400015771735,0.8929650452212172,0.01460775991854188,0.8825014258942393,0.015403713214562685,0.881449523343926,0.019071237143989683,0.8885121812107881,0.019142879347100905,0.8836291045384175,0.018561768552075163
1.0,0.0,0.9301922767497989,0.019179047950458782,0.7911560740144813,0.0011622388869400595,0.8870080450522928,0.02489158289580766,0.8979283990345941,0.013848334236942036,0.8878584070796458,0.014614393546824436,0.8869509251810135,0.01808650502730039,0.8935800482703139,0.018158461849143395,0.8892107803700726,0.017683416189139423
1.0,0.0,0.9331196377502383,0.017923020107888328,0.8012519860184304,0.001212647696446547,0.8925651414045125,0.023568747754846225,0.9029655227200507,0.013157882543713618,0.8932165554496345,0.013884512398070523,0.8925786463298383,0.01708800940220129,0.8987392755004767,0.0171408999234399,0.8945773752780422,0.016604401879136088
1.0,0.0,0.9360321694782265,0.016775499019232355,0.811508826990977,0.001063147837346837,0.8980863083562182,0.02211361313375601,0.9079395841506473,0.012516330941528278,0.8984621420164771,0.013124685472576489,0.8980368772067476,0.016055699052610117,0.9037912907022361,0.01619263729032797,0.8999811690859161,0.01565363435441818
1.0,0.0,0.9389319485351106,0.015662136327026618,0.8214261354828711,0.0009573285812881405,0.9035614633390177,0.0207023788486242,0.912923577739885,0.011785719899763195,0.9036536971012243,0.012345031691555522,0.9034940319330336,0.015077269237247653,0.9089009455898308,0.015208246348492327,0.905246473414975,0.014727616618640941
1.0,0.0,0.9419770290964778,0.014523928184709965,0.8316355283307812,0.0008341330812173302,0.9089624808575801,0.019284463420013314,0.9178277182235836,0.011032009052778513,0.9089586523736598,0.011508145013406365,0.9090681470137825,0.014057626824855137,0.914073506891271,0.014092940006395726,0.9107059724349158,0.013738227977067459
1.0,0.0,0.9450102141181814,0.013393613398295917,0.841455700991148,0.0008661337461798129,0.9142687447983655,0.01796573403487885,0.9226776121661497,0.010389028917015097,0.9140659756374369,0.010689431849119848,0.9143633199667096,0.013183613012461525,0.919107967012181,0.013238259515246596,0.9159355375652565,0.01278398235481071
1.0,0.0,0.9480148048452225,0.01245085758352592,0.8513840287124271,0.0008177942058917333,0.9197218483624942,0.0166226410720114,0.9274420517421867,0.009677413151374655,0.9192051742186332,0.00988390873261773,0.9197697024076564,0.012267066338789247,0.9241012412142965,0.012367321635386069,0.921168685509197,0.012014594352482724
1.0,0.0,0.9510759680756726,0.01158411460178213,0.8611129175288204,0.0007297067041434495,0.9251662725391665,0.015178109928551448,0.9320898610700565,0.009030844983468105,0.924416937629323,0.00917944773679571,0.925095329589122,0.011370906597270027,0.9292543600354712,0.011374907269280672,0.9264026012415019,0.01107270831302202
1.0,0.0,0.9540981810212579,0.010605745453302754,0.8711337570311929,0.000655460382159986,0.9303871721820441,0.013883583506714727,0.9368821681642197,0.008322598123535162,0.9297399371758344,0.008489637987549658,0.9304258894002483,0.01037851788144797,0.9343334063846881,0.010398583123318572,0.9316093213529109,0.010168045381717805
1.0,0.0,0.9571399682218693,0.0095977868556216,0.8808240647118302,0.000608124301109564,0.9356868409648991,0.012615377800193688,0.9416163512927919,0.007713803000655837,0.9349371659685106,0.00787382040004541,0.9357243969377435,0.009565916692281216,0.9392597139968221,0.009608575173672347,0.9369334103712267,0.009252542291485425
1.0,0.0,0.9602006569551559,0.008675415904160114,0.8907340759782924,0.000561789446556797,0.9411082547843472,0.011393558072582207,0.9463596115395599,0.007004609118684657,0.940222079405884,0.007175989178832399,0.9410618394744358,0.008614522737918857,0.944324478720366,0.008704294839481666,0.9421550985432732,0.008327526382770078
1.0,0.0,0.963359932208177,0.00774335416528002,0.9005995339312198,0.0005458882429559874,0.9464225690276115,0.01017016255350561,0.9510719581950433,0.006354813694131547,0.9455031424334439,0.006482922687801796,0.9463498340512673,0.007603205607547201,0.9493206694442486,0.007754513236988442,0.9473822470164538,0.007387768492551989
1.0,0.0,0.966461097918704,0.006856559973854198,0.9104351166364023,0.0004751212595269012,0.9515882106439445,0.008924749437623626,0.9558010895376445,0.005747620983102467,0.9508031848023469,0.0057776900406346105,0.9517132281044838,0.006761079027297925,0.9543183405503562,0.006911489315081776,0.9524919681519762,0.006546163287051405
1.0,0.0,0.9696773970710142,0.006001909605893236,0.9201381597126279,0.0004341249908607848,0.9569218016026528,0.0077446991684922955,0.9606693838076816,0.005066463551172632,0.9560693561757393,0.005160157253105233,0.9570537441282124,0.005924456140360398,0.9593831168831167,0.006043239558554643,0.9576754628350375,0.00573881666143266
1.0,0.0,0.9729269459440989,0.00509581858775227,0.9303963643818767,0.00042748511420155107,0.962124649764231,0.006612281625137885,0.9655039978131622,0.004413246343836013,0.9614269117747556,0.0044370738283344285,0.9623645185539529,0.005048421473658032,0.9644474817194015,0.005148948121769094,0.9629317296521558,0.005023848065375612
1.0,0.0,0.9762528735632182,0.0042818205850322965,0.9404050033806631,0.00039657290675221247,0.967491548343476,0.005458270066920063,0.9703461798512508,0.0037315064762820107,0.9668546315077754,0.00382195628792479,0.9677207572684248,0.004298034576100865,0.9694597701149427,0.004281330658714959,0.9682569303583505,0.004293409358192549
1.0,0.0,0.9797872625100349,0.0034635382513739307,0.9505438854696283,0.00037473418367937834,0.9728645972705379,0.004360215130012499,0.9752441798233875,0.0031148654244962156,0.9723053251271068,0.0031367229063206724,0.9731382124698952,0.00355512250278099,0.9745691731335299,0.0034319692274623467,0.9735723842654537,0.0034622316385540686
1.0,0.0,0.9834260178748757,0.0026672329006839535,0.960224428997021,0.00024156383499679993,0.9782144985104274,0.003410787723511347,0.9802793776895067,0.0024513851743013402,0.9779093015557764,0.002540633134532602,0.9785408805031445,0.0027649667340932348,0.9795961602118508,0.0026607280593542726,0.9789228732207882,0.002699317507248826
1.0,0.0,0.9872808282007607,0.0020020500324193784,0.9701133534268119,0.00016875118186909655,0.9836784169833578,0.0024927822017518117,0.9853833049403751,0.0017350321335926977,0.9835519591141397,0.0018198068678522096,0.984045996592845,0.001990182479956717,0.9849692045603463,0.0019294483657021414,0.9843814703184378,0.001991910916198415
1.0,0.0,0.9912607003891053,0.001282969323597899,0.9800155642023354,9.47443962010356e-05,0.9891835278858626,0.0016124610174783089,0.9905862516212707,0.0010338664509351044,0.9893009079118028,0.0011704806481988921,0.9897360570687419,0.0012063600820483202,0.9903437094682228,0.0011144726344759046,0.989905317769131,0.0011569732099901853
1.0,0.0,0.9954323682352189,0.0006191870362833821,0.9898773833215648,3.730073581903185e-05,0.9946388906721448,0.0007547744268018042,0.9956166142389421,0.0005014028442408028,0.9950805675033699,0.0005114592469890039,0.9952211594016818,0.0005345219011527139,0.9955639725235925,0.0004674950251174791,0.9953810104641463,0.0005075539884342702
1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0


==> Acr_amazon_200d.csv <==
Exact_mean,Exact_std,Sinkhorn_mean,Sinkhorn_std,TWQT_mean,TWQT_std,FTQT_mean,FTQT_std,FTKD_mean,FTKD_std,CL1D_mean,CL1D_std,CLKG_mean,CLKG_std,SL1D_mean,SL1D_std,SLKG_mean,SLKG_std
1.0,0.0,0.010636942675159236,0.00830740282528113,0.0106369426751592,0.0083074028252811,0.0475796178343949,0.0592353605909385,0.1404458598726115,0.0940321342601571,0.2664331210191084,0.1313648677070331,0.1264968152866243,0.1030982574030267,0.2380891719745222,0.1505498057990339,0.13,0.1070597948220026
1.0,0.0,0.021624203821656085,0.007526913588684826,0.021624203821656,0.0075269135886848,0.072484076433121,0.0686039598450568,0.1949681528662421,0.1043357791242715,0.3033757961783438,0.1288983930546784,0.1735031847133757,0.1141340848036559,0.2805095541401274,0.1537023841632934,0.1770382165605096,0.1113804001303919
1.0,0.0,0.028559322033898295,0.007181422136400131,0.0285593220338982,0.0071814221364001,0.0988771186440677,0.0784688418805752,0.2342372881355932,0.1056089644654601,0.3323305084745763,0.1208489210575332,0.2098305084745762,0.1182017025587654,0.3110169491525423,0.1502164960678201,0.2152330508474576,0.1170983967726136
1.0,0.0,0.03942766295707475,0.0060871827405649115,0.0394276629570747,0.0060871827405649,0.1224960254372018,0.0858032534700175,0.267027027027027,0.1071022881838319,0.3587599364069952,0.1180449636794054,0.2413195548489665,0.1229286040178228,0.3367567567567567,0.1500788815972095,0.2455961844197138,0.1202594163081605
1.0,0.0,0.05015267175572515,0.005499304080487726,0.0501526717557251,0.0054993040804877,0.1456870229007633,0.0938297528784706,0.2966412213740458,0.1072692961133302,0.3802290076335878,0.1155898482587431,0.2665521628498728,0.1245053138344766,0.3584478371501272,0.1486222512763432,0.2720865139949109,0.1222563590574839
1.0,0.0,0.05959745762711865,0.005809142773137015,0.0595974576271186,0.005809142773137,0.1669703389830508,0.1022045163421346,0.3219703389830509,0.1082147954428758,0.4000317796610169,0.1145387906576583,0.2890466101694914,0.1249676793176157,0.3781038135593222,0.1448088380926286,0.294978813559322,0.1229717686816906
1.0,0.0,0.06782016348773842,0.00569251916603901,0.0678201634877384,0.005692519166039,0.1874931880108991,0.1115178263460615,0.3437965485921888,0.1070485619022979,0.4162579473206175,0.112348148181651,0.3102089009990916,0.1243180140071883,0.3965304268846502,0.1438291912617297,0.3156675749318802,0.1229841659623639
1.0,0.0,0.07647058823529412,0.005479709996697643,0.0764705882352941,0.0054797099966976,0.2075834658187599,0.119943693121144,0.3634896661367249,0.106065874496285,0.4315182829888712,0.1094694387074495,0.3293163751987283,0.1244055719944884,0.4124880763116056,0.1414139879108775,0.3339984101748807,0.1224340857795241
1.0,0.0,0.08596045197740113,0.005003749113103848,0.0859604519774011,0.0050037491131038,0.2266737288135593,0.1262785902210809,0.3798940677966103,0.1046381532530187,0.4460098870056496,0.1070246576116566,0.3460946327683615,0.1242589213029186,0.4278107344632769,0.1391158540845428,0.3526765536723165,0.122676744343223
1.0,0.0,0.09614748887476156,0.005722342249472773,0.0961474888747615,0.0057223422494727,0.2445835982199618,0.1298288339486124,0.39638270820089,0.1036356802129597,0.4597902097902098,0.1050974709034569,0.362822631913541,0.1232437896733007,0.4404958677685948,0.1365329697556388,0.3693642720915448,0.121948305991677
1.0,0.0,0.10599421965317925,0.00592346240495446,0.1059942196531792,0.0059234624049544,0.2627109826589595,0.133237219790914,0.4116763005780345,0.101692056470962,0.4716358381502889,0.1030879522444717,0.3782023121387283,0.1219610797006274,0.4529248554913295,0.1336306003818545,0.3850809248554913,0.1208479815940299
1.0,0.0,0.11604872881355932,0.005977665161964705,0.1160487288135593,0.0059776651619647,0.2792690677966101,0.1350434851316722,0.4267637711864407,0.1005040636614911,0.4831408898305085,0.1011241778963124,0.3934851694915255,0.1202257357029517,0.4656514830508474,0.1306854680220077,0.4000370762711865,0.1186647051654447
1.0,0.0,0.12510024449877746,0.0055224496736352045,0.1251002444987774,0.0055224496736352,0.2954767726161368,0.1371253318226473,0.4415061124694375,0.0989958196535061,0.4945819070904648,0.0984447463364729,0.4081026894865525,0.1183689516245697,0.4779608801955991,0.1275987985320245,0.4149828850855747,0.1168180775073999
1.0,0.0,0.13460944595821983,0.0055240504357179825,0.1346094459582198,0.0055240504357179,0.3112761126248864,0.1384853725018116,0.455127157129882,0.0972892957607343,0.5059355131698456,0.0974396143918419,0.4216939146230699,0.1164490095080256,0.4894595821980018,0.1249145587264047,0.4283605812897365,0.1151410281993743
1.0,0.0,0.14494491525423728,0.005486021711067704,0.1449449152542372,0.0054860217110677,0.3262415254237287,0.1395598337469983,0.4680423728813561,0.0952644186759714,0.5163389830508475,0.0954412317993496,0.4353686440677968,0.1148211493934465,0.500449152542373,0.1219657268980778,0.4422457627118643,0.1136590363503779
1.0,0.0,0.15557409614620588,0.005302461408871925,0.1555740961462058,0.0053024614088719,0.3413905442987682,0.140420859746928,0.4807747318235992,0.0926901594649056,0.5263766388557805,0.0935790732704554,0.4488955105284068,0.1132798983395128,0.511513706793802,0.1189058136062115,0.4555939610647597,0.1121844798833812
1.0,0.0,0.16547120418848166,0.005423865683919385,0.1654712041884816,0.0054238656839193,0.355254300673149,0.1403785733676635,0.4928347045624532,0.0910653385356935,0.5364210919970079,0.0918034475387936,0.4619521316379954,0.1113510484032208,0.5214285714285716,0.1162423322447661,0.4675018698578905,0.1101440643685352
1.0,0.0,0.17650776836158186,0.005225667792483364,0.1765077683615818,0.0052256677924833,0.3691031073446327,0.141123965606717,0.5049399717514124,0.0897612135098477,0.5464936440677968,0.0902485047067409,0.4747316384180793,0.109527549929498,0.5318997175141241,0.1135570735874463,0.4800282485875705,0.1085733062238595
1.0,0.0,0.18668785547005687,0.005612536820190139,0.1866878554700568,0.0056125368201901,0.3822649715623955,0.1411005278194427,0.5166075610572101,0.088801465483541,0.5555369688859151,0.0884974962628435,0.4868149882903981,0.1083567148834942,0.5417029106724658,0.1114849419300532,0.4919136835061895,0.1069928706158264
1.0,0.0,0.19703844931680967,0.0052234429873512485,0.1970384493168096,0.0052234429873512,0.395230378137909,0.1406570095855022,0.5279122974261201,0.0868207257415982,0.5642135367016207,0.0866568072289946,0.4990816650778519,0.1068683604778361,0.5513600254210358,0.1094756278160788,0.5037019383539881,0.1055150269273016
1.0,0.0,0.20668886198547212,0.00512002419309378,0.2066888619854721,0.0051200241930937,0.4082112590799032,0.1399109587900115,0.5388286924939467,0.0855315662577349,0.5726210653753026,0.0849410239700014,0.5100151331719127,0.1051239931057137,0.5607687651331719,0.1075579211213443,0.5150272397094431,0.1040005426023531
1.0,0.0,0.2176191852065877,0.004785389814738444,0.2176191852065877,0.0047853898147384,0.4208090147356254,0.1393492397257511,0.5493730135798903,0.0844456747931772,0.5809477029760185,0.0835314682497016,0.5211586246749494,0.1033873157835854,0.5699104305114129,0.1052533604209189,0.5258566888182604,0.1030438477316875
1.0,0.0,0.2285023487151148,0.005305243016415348,0.2285023487151148,0.0053052430164153,0.4329179331306991,0.1384252317614742,0.5595938104448743,0.0828830611427653,0.589690522243714,0.0820324393303607,0.5323293727549048,0.1021676754373855,0.5788615639679471,0.1030710755039968,0.5366841668969329,0.100915346774913
1.0,0.0,0.2393485169491526,0.004880587012583943,0.2393485169491526,0.0048805870125839,0.4445895127118643,0.137561352595863,0.569237288135593,0.0816155838307931,0.5976297669491525,0.0804184897202369,0.5424788135593219,0.1002205634034778,0.5876456567796609,0.100873543500949,0.5466922669491526,0.0989394778215306
1.0,0.0,0.24838545639460968,0.004719019327990844,0.2483854563946096,0.0047190193279908,0.4561988304093568,0.1360090466862179,0.5786270022883298,0.0797411294484138,0.6057437070938215,0.0787876042361267,0.5524434274091025,0.0982605573170285,0.5958581235697941,0.0985542504480052,0.5566005593694381,0.0966689343648508
1.0,0.0,0.25873869469567345,0.004671471914371431,0.2587386946956734,0.0046714719143714,0.4675238328037154,0.1344836738231129,0.5878489366902959,0.0782658669296042,0.6131581520410658,0.0772512848033854,0.5620972867269616,0.0965425761506895,0.6035468100708873,0.096424190936314,0.5662160840870202,0.09466045160308
1.0,0.0,0.2682132768361582,0.005102658928447199,0.2682132768361582,0.0051026589284471,0.4785310734463277,0.13274516966974,0.5971516007532958,0.0766832055317563,0.6204802259887006,0.0756170508886442,0.5716784369114878,0.0945286146194452,0.6119209039548023,0.0944908411401521,0.5759651600753295,0.092541233814532
1.0,0.0,0.27895346197502824,0.004796332929348072,0.2789534619750282,0.004796332929348,0.489328036322361,0.1308746210876976,0.6062951191827469,0.0754507088165757,0.628079455164586,0.0740799948374695,0.5808989784335981,0.0927965684097929,0.619988649262202,0.0924307152516809,0.5852644721906924,0.0906372787080136
1.0,0.0,0.289859741398203,0.004613456468535351,0.289859741398203,0.0046134564685353,0.4997063335524874,0.1291354714990538,0.615229015998247,0.0741845302751166,0.635097523559062,0.0727511446726381,0.5902038132807363,0.0910175328610878,0.6277953101030025,0.0905224649322165,0.5944378698224854,0.0890270937068388
1.0,0.0,0.2991377118644068,0.004575315244632014,0.2991377118644068,0.004575315244632,0.509843220338983,0.1269402293853197,0.6237224576271188,0.0723442371209099,0.6425042372881355,0.0717750132317526,0.5991800847457626,0.0891456980792192,0.6357055084745764,0.0882253324868135,0.6031716101694917,0.0873248722214703
1.0,0.0,0.3092269838015174,0.004431277345918426,0.3092269838015174,0.0044312773459184,0.5198995283986058,0.1246724128615867,0.6318802542546648,0.0709322079076604,0.6491101086733648,0.0700173237481379,0.6078900963707197,0.0873241417657058,0.643491900758663,0.0861977417336777,0.6118023375025629,0.0855545459403225
1.0,0.0,0.31907646474677265,0.004180758443795548,0.3190764647467726,0.0041807584437955,0.5299940417080438,0.1226034443699553,0.6401588877855015,0.0695428849396567,0.6558530287984111,0.0681840404543266,0.6163892750744788,0.0859189211343238,0.6509930486593842,0.0840831622656818,0.620367428003972,0.0838688021350927
1.0,0.0,0.33011556240369805,0.004263638476843755,0.330115562403698,0.0042636384768437,0.539680277349769,0.1207114842454744,0.6481798921417564,0.0679009156949702,0.6625481510015409,0.066786023750917,0.6247226502311247,0.084356761106843,0.6584148690292753,0.082020033258067,0.628871340523883,0.0819953258375351
1.0,0.0,0.3388839035333707,0.004051332366172369,0.3388839035333707,0.0040513323661723,0.5493494111048794,0.118835285523242,0.6561020751542346,0.0665497775660452,0.6689437277995887,0.065170654467158,0.6328996074032531,0.0822991103056029,0.6656833052907085,0.0799808111224723,0.6367601420826322,0.0804219040842569
1.0,0.0,0.34932812783729794,0.004040740770921221,0.3493281278372979,0.0040407407709212,0.559006718721627,0.1165222215166102,0.6634283639004903,0.0649200038579944,0.6754984565098967,0.0640080050373883,0.641071363718903,0.0808173972307432,0.6727328854185579,0.0781618618807624,0.6450226983838749,0.0786089403506564
1.0,0.0,0.3587023305084746,0.0041806101530560535,0.3587023305084746,0.004180610153056,0.5683015536723166,0.1145029310918895,0.6709322033898303,0.0636903845276077,0.6820286016949153,0.0629464552269354,0.6489265536723164,0.079275644185463,0.6797598870056498,0.0764459734141705,0.6525617937853105,0.0771000523378084
1.0,0.0,0.36898986428448716,0.004199871467093888,0.3689898642844871,0.0041998714670938,0.577735784229514,0.1123023852215674,0.6781343411784916,0.0622862404132521,0.6883473629960488,0.0615340711739174,0.6568287235870123,0.0774254860190546,0.6865401133825805,0.0744880096526609,0.6604123002920461,0.0755081277301075
1.0,0.0,0.37912527178457933,0.003715503041498825,0.3791252717845793,0.0037155030414988,0.5869911356414117,0.1102602526976645,0.685435691587222,0.0607855503446971,0.6944305067737078,0.0600914895778932,0.6644505770195686,0.0755536667186027,0.6931108881083792,0.0729204696996735,0.668003010536879,0.0738199596814427
1.0,0.0,0.3887646675358539,0.0037934775305683505,0.3887646675358539,0.0037934775305683,0.5960642112125164,0.107898374920356,0.6926874185136899,0.0593587587754825,0.7007219687092568,0.0587176110628416,0.6719964146023468,0.0735863401935629,0.6996333116036508,0.0710385086170489,0.675549217731421,0.0720402696443983
1.0,0.0,0.39835239911026377,0.0037169338741953246,0.3983523991102637,0.0037169338741953,0.6049014934858596,0.1058121094348237,0.6997314903082301,0.0579619038440003,0.7071862090880208,0.0574608222027752,0.6794772799491579,0.0718717438007194,0.7062090880203368,0.0691905427367823,0.6829933269780742,0.0702692442457681
1.0,0.0,0.4076174236552472,0.003960765497280858,0.4076174236552472,0.0039607654972808,0.6136893504882963,0.1038799035198142,0.7065013176251747,0.0567489394112271,0.713168501007596,0.0562570349412494,0.6865819252829017,0.0701070309059714,0.7126290497597273,0.0676155723198009,0.6901116106030074,0.0688948545720053
1.0,0.0,0.4177179176755448,0.004038151881026546,0.4177179176755448,0.0040381518810265,0.6223880145278448,0.1017189579864113,0.7132657384987892,0.055689906585314,0.7190435835351091,0.0548681205022606,0.6938771186440679,0.0686779289916943,0.7188801452784501,0.065980298136538,0.6971443704600483,0.0674607265197198
1.0,0.0,0.42771800177357383,0.004171189447825553,0.4277180017735738,0.0041711894478255,0.6309680756724799,0.099819451276851,0.7201714454626073,0.0543713175666702,0.724881761749926,0.0535222852427389,0.7010050251256282,0.0669206821536476,0.7249305350280814,0.0642455731531067,0.7042122376588827,0.0656556196055689
1.0,0.0,0.43806731185902054,0.0041831346467984115,0.4380673118590205,0.0041831346467984,0.6395377726419184,0.0978442812118104,0.7266546294958833,0.0528427504111665,0.7307337859309548,0.0523875400002357,0.7079820886898743,0.0652831539474763,0.7310602340025999,0.0626281246535603,0.7112003466705183,0.0641569759634215
1.0,0.0,0.4472768361581921,0.004489840852415076,0.4472768361581921,0.004489840852415,0.6477838983050845,0.0957264749344061,0.7331341807909605,0.0517119005739401,0.7362824858757061,0.0512592407991792,0.7147514124293787,0.0637535773499512,0.7368050847457629,0.0609089799217229,0.7179449152542372,0.0625422209684588
1.0,0.0,0.4566620613429126,0.004142943310938071,0.4566620613429126,0.004142943310938,0.6559325780602377,0.0934671532346713,0.7393271621995027,0.0503453589976086,0.7417214700193421,0.0498918392922984,0.72142166344294,0.0621345820909371,0.7425158883669524,0.0591912877974483,0.7246214423874,0.0608883465437676
1.0,0.0,0.4666883029073697,0.004102947746842231,0.4666883029073697,0.0041029477468422,0.6640270453008789,0.0913898364040358,0.7457308992562546,0.0489791999830123,0.7471778228532793,0.0485845129508289,0.7280162271805273,0.0607471861858107,0.7485192697768762,0.0575469175531577,0.7311453684922242,0.0592433608799604
1.0,0.0,0.4771927966101694,0.003820730589612586,0.4771927966101694,0.0038207305896125,0.6720656779661018,0.0892163148137263,0.7518220338983049,0.0476378268479388,0.752486758474576,0.047314598113992,0.7345219809322033,0.0591897990336566,0.7542333156779659,0.0561464114196201,0.7376085805084746,0.0575973941592336
1.0,0.0,0.4870155642023342,0.0037320697266547236,0.4870155642023342,0.0037320697266547,0.6800531776913104,0.0869968648625026,0.7578313878080416,0.0464447278267002,0.7579494163424125,0.045963310484881,0.7409079118028532,0.0575748370541888,0.7599870298313879,0.0547155367698847,0.7440700389105062,0.0559767040648951
1.0,0.0,0.4984530316512011,0.003972855889427001,0.4984530316512011,0.003972855889427,0.6878505148086944,0.0846911879849965,0.7637485699758483,0.0452181759370174,0.7631752891826618,0.0447054725809996,0.7470420744883692,0.0559405041417334,0.7657912800305067,0.0534080885706198,0.7502249904665057,0.054445767495388
1.0,0.0,0.5072981056829512,0.003808845052048099,0.5072981056829512,0.003808845052048,0.6956829511465602,0.0826625565932992,0.7693419740777666,0.0440504914693994,0.7683711365902296,0.0434610619860878,0.7532851445663011,0.0544876222095161,0.7714257228315057,0.0519664826206888,0.7563546859421733,0.0528833571463078
1.0,0.0,0.5165424101686628,0.003947382598651327,0.5165424101686628,0.0039473825986513,0.7033060376436078,0.0806923102734324,0.7752542165729649,0.0427669215579935,0.7736763627474944,0.0422605877913864,0.7593094597897826,0.0528626847025501,0.7768369591786853,0.0505779365226575,0.7625116108530922,0.0513838615512028
1.0,0.0,0.5273857776711837,0.004037590642195848,0.5273857776711837,0.0040375906421958,0.7109725386737018,0.0785310944258454,0.7810432905624175,0.0416183466479075,0.7790418515409523,0.0411905188226775,0.7653651516968459,0.0516477964501495,0.7822772514690012,0.0493230251682459,0.7685813646720229,0.0500966663979483
1.0,0.0,0.5370703860640303,0.003692945965530871,0.5370703860640303,0.0036929459655308,0.7185475517890771,0.0765379020747748,0.7865042372881359,0.0403698808175224,0.7843208568738228,0.0402702034358642,0.7713359227871939,0.0502628563043244,0.7878778248587568,0.0480044314504338,0.7744785781544254,0.0486160767465802
1.0,0.0,0.5470013866420153,0.0038877313927904687,0.5470013866420153,0.0038877313927904,0.7260134042061474,0.0745000167464135,0.7919089438409986,0.0392205108410372,0.7894973422694703,0.0391390769135268,0.7773827131962099,0.0489144439295082,0.7929951467529467,0.0465864518351138,0.7802946614282413,0.0472918908835185
1.0,0.0,0.5577130859153329,0.0036910844130317168,0.5577130859153329,0.0036910844130317,0.7334207240948816,0.0724343602516372,0.7974214050618545,0.0382023674963357,0.7945749631142891,0.0381472507776905,0.7831415276359098,0.0476093151783837,0.7982919078424696,0.045361492050863,0.7862410623084781,0.0459681661179915
1.0,0.0,0.5676995985727027,0.003608735968022012,0.5676995985727027,0.003608735968022,0.7406322479928633,0.0703627769064516,0.8028713202497765,0.0372678205236821,0.7994603033006246,0.0372272512981912,0.7887901427297056,0.0464270323869652,0.8034232827832293,0.0441295748375471,0.7917796610169492,0.044569327920737
1.0,0.0,0.5769975893052819,0.0036733934747068212,0.5769975893052819,0.0036733934747068,0.7477985974139822,0.0682611320510463,0.8082281393819857,0.036281522736391,0.8044893710278325,0.0362006624812423,0.7943841770764851,0.0449940171984716,0.8087289064212146,0.0427584364230796,0.7973065965373657,0.0432507407291936
1.0,0.0,0.5883453624905739,0.0034146538631783935,0.5883453624905739,0.0034146538631783,0.7548604976839386,0.0662825010860171,0.8134277711946573,0.0351956850463253,0.8094409134977919,0.0350549053994214,0.800152967790585,0.0436410793613773,0.8138522029516321,0.04153519051873,0.8028676074544867,0.0417954168837625
1.0,0.0,0.5992013557885817,0.0030368053798733837,0.5992013557885817,0.0030368053798733,0.7618133672280477,0.0641843210654272,0.818606079864421,0.0341084558626031,0.8143713589662113,0.0340385429494823,0.8056466476008894,0.04235599038619,0.8189778625145643,0.0402325079734186,0.8082459485224027,0.0406514862708098
1.0,0.0,0.6096540946030425,0.0027898144480252604,0.6096540946030425,0.0027898144480252,0.7687809960408414,0.0622383720000314,0.8237893311106482,0.0331265545470831,0.8190185455303187,0.0330270463087601,0.8112877682850597,0.0410784209392816,0.8240362575536565,0.0389972040295341,0.8136570118774746,0.0394076883271667
1.0,0.0,0.6200164018452076,0.0026646933820925417,0.6200164018452076,0.0026646933820925,0.7756330087134797,0.060271052946648,0.8286919528446949,0.0321200839189032,0.8238400820092261,0.0321034576781834,0.816721681189134,0.0397132621704328,0.8288539210661199,0.0376221471115402,0.8188272680676573,0.03812366055016
1.0,0.0,0.6303560980530615,0.0023431892248136315,0.6303560980530615,0.0023431892248136,0.782483607384243,0.0582685571306707,0.8339654998486836,0.0312941757755274,0.8285544234843134,0.0311369224571373,0.8222959749823465,0.0384965794821514,0.8339675174013924,0.0366317552995048,0.8242015535155858,0.0370791765310894
1.0,0.0,0.6405004965243299,0.0020021555389274567,0.6405004965243299,0.0020021555389274,0.7891132075471694,0.0563086220377839,0.8390476663356502,0.0303878026807835,0.8333773584905658,0.0303275984121017,0.8277398212512412,0.0372814120856484,0.8389205561072489,0.035453058972155,0.8295610724925521,0.0359482239788446
1.0,0.0,0.651226166031094,0.0018877994332459768,0.651226166031094,0.0018877994332459,0.7957025520680552,0.054337091259513,0.8439170822333041,0.0293254464553899,0.838246797692383,0.0293413190692469,0.8330038134350244,0.035824279636955,0.8439473941527332,0.034154996143806,0.8349662657670873,0.0346476237363591
1.0,0.0,0.6617920077034184,0.00182373930950298,0.6617920077034184,0.0018237393095029,0.8022522869523351,0.0523707341806759,0.8488762638420801,0.0283538196288685,0.8429927780452574,0.0283274733815055,0.8383601348098219,0.0344509918178629,0.8487530091478094,0.0329559205774688,0.8403562831006259,0.0334567243574979
1.0,0.0,0.6714077025232404,0.0017476652124087321,0.6714077025232404,0.0017476652124087,0.8088996395370899,0.0504641408899512,0.8536359324606342,0.0274609202062202,0.8477015746537656,0.0274324635613232,0.8433978372225384,0.0332933804804228,0.8531701764371085,0.0318563524511439,0.8451641054828305,0.0322552870253491
1.0,0.0,0.6812618001682399,0.0017169592362045532,0.6812618001682399,0.0017169592362045,0.8153191887092257,0.0485982485565732,0.8584727544630337,0.0264880050287036,0.8525572483409662,0.02651062859094,0.8484886437984857,0.032073910396919,0.8580203757360502,0.0306608887443586,0.8503205907094123,0.0310060692545006
1.0,0.0,0.6915142304504003,0.001775236364007732,0.6915142304504003,0.0017752363640077,0.821715943630837,0.0466592251205208,0.8633057013908075,0.0255885749096261,0.8572404900064475,0.0255644498158934,0.853554388873538,0.0308445729196711,0.862687666942986,0.0294779402453819,0.8553550704614533,0.0298659164614715
1.0,0.0,0.701592518612675,0.001646055498841014,0.701592518612675,0.001646055498841,0.827948974033049,0.0448683527448899,0.8679035772652983,0.0246508314517289,0.8618122389685855,0.0246480018693755,0.8585836208461954,0.0296003644637607,0.867262574904667,0.0283971306839162,0.8604830216088614,0.0288190653360664
1.0,0.0,0.7109623131322178,0.0013668780077925246,0.7109623131322178,0.0013668780077925,0.834296840032226,0.0430512086149254,0.8725727329692957,0.0238448023627561,0.8663172500223791,0.0238265678095244,0.863711395577835,0.0284600068225309,0.8718342135887568,0.0272067193135518,0.8655939486169548,0.0277879953213375
1.0,0.0,0.7214537911554421,0.001304792937435067,0.7214537911554421,0.001304792937435,0.8406602524494664,0.0413659852279206,0.8772415923735545,0.0228935286067976,0.8711174860976254,0.0227993623208648,0.8687659987642334,0.0272818221701433,0.8765583899726365,0.0261631217139549,0.8705225527407541,0.0266043671181636
1.0,0.0,0.7314495908061991,0.0013893635601349237,0.7314495908061991,0.0013893635601349,0.8468753264844157,0.0394519102609325,0.8819014452376807,0.0219975161974573,0.8756912763364096,0.0218703997389861,0.8737123454640434,0.026128416634809,0.8809968657496086,0.0251205554582023,0.8753874281734285,0.0254097348597337
1.0,0.0,0.741209310315211,0.0013165619851770055,0.741209310315211,0.001316561985177,0.8529339517306531,0.0377546992520966,0.8865489993987806,0.0209681298150441,0.8803315296744827,0.0208956135126424,0.8787374388044317,0.0248904388535132,0.8855475392939965,0.023900381530176,0.8802559477797819,0.0242400383295868
1.0,0.0,0.7509092449792388,0.0011683775772206846,0.7509092449792388,0.0011683775772206,0.85904075925769,0.0361171668606483,0.8911634607236675,0.0202046696847119,0.8849402593000587,0.0200432393721352,0.8835912210829594,0.0238023710350498,0.8900669434793662,0.0228097968146929,0.8851199050927883,0.0230973327357668
1.0,0.0,0.7603980598762337,0.0010761938321156288,0.7603980598762337,0.0010761938321156,0.8648971399899652,0.0344906154015808,0.8956447566482686,0.0192650050558468,0.889429670513464,0.0191465248269263,0.8884746613146008,0.0226669284972224,0.8945358755644756,0.0217156063720778,0.8898561632379993,0.0218509777146242
1.0,0.0,0.7703276929426327,0.0009647553406023975,0.7703276929426327,0.0009647553406023,0.8708130416838632,0.0327483203508072,0.9000478745356996,0.018352937872618,0.8939686339248866,0.0182622611634132,0.8932942633099465,0.0216002581038648,0.8989971110193972,0.0207051287604407,0.8946661163846472,0.0208330175647869
1.0,0.0,0.7806958363888207,0.0009095467298332077,0.7806958363888207,0.0009095467298332,0.8767277764197832,0.0310615118162144,0.904576713110079,0.0173870846075382,0.8985097368206629,0.0174262067317797,0.8981821885439583,0.0204749833237613,0.9034441456856516,0.0196401856323536,0.8995445286401043,0.0198065562847069
1.0,0.0,0.7909340305711986,0.0009369426230174864,0.7909340305711986,0.0009369426230174,0.8826194690265484,0.0294126735979451,0.908995172968624,0.0165247085520148,0.903001609010459,0.0165938821047979,0.9030434432823812,0.0194101323103457,0.907997586484312,0.0186934025410584,0.9043145615446504,0.0187876919551747
1.0,0.0,0.8006331426755645,0.0008942398588635538,0.8006331426755645,0.0008942398588635,0.8884707658087065,0.0278947826258285,0.91338496981252,0.0155867329811421,0.907610422624722,0.0156672481363564,0.9077923419129332,0.0183046328758064,0.9124920559262794,0.0176030362370793,0.9090347950428976,0.0177250612999942
1.0,0.0,0.8105092193016865,0.0009002189660548485,0.8105092193016865,0.0009002189660548,0.8942432326402515,0.0263502243426597,0.9177857983522952,0.0147248143234352,0.9121820321694784,0.014783130114542,0.9125068654374268,0.0172505278058124,0.9168638681836012,0.016618375236966,0.9135912122400944,0.0165933762179095
1.0,0.0,0.8204014881413733,0.000963424942468726,0.8204014881413733,0.0009634249424687,0.9001038598666874,0.0247001824605393,0.9221446287397304,0.0138388848731758,0.9166981863277008,0.0140438727530463,0.9171144008680828,0.0161653824189323,0.9211478840489846,0.0156533997171797,0.9181243218105724,0.0155753221515974
1.0,0.0,0.8299341500765699,0.0009874116498868693,0.8299341500765699,0.0009874116498868,0.9058476263399692,0.0231541280083169,0.9265658499234304,0.0130203957638829,0.921290199081164,0.0132043311481944,0.9218001531393568,0.0151431336119679,0.9255497702909652,0.0146137193271387,0.9227036753445634,0.0146209294463369
1.0,0.0,0.8393455398350603,0.0010048084627617944,0.8393455398350603,0.0010048084627617,0.9115533025648784,0.0214146144145727,0.9307997276235156,0.0122003123995611,0.9257539532420372,0.0123976221781671,0.9263516683059696,0.0141351927694739,0.9299599001286224,0.0137635250692055,0.9272096542331848,0.0137345809549078
1.0,0.0,0.8496096904441452,0.0008664439354687777,0.8496096904441452,0.0008664439354687,0.9172835352175862,0.0198939620915652,0.9351016898459698,0.0114002839954008,0.9302355316285325,0.01154018423255,0.9309331538806644,0.0131831931020929,0.9343771496934348,0.0128978486014585,0.9317668610737252,0.0127779211602406
1.0,0.0,0.8595558675731597,0.0008003285669489616,0.8595558675731597,0.0008003285669489,0.9229729530002956,0.0183098049853056,0.93943615134496,0.01060670657108,0.9347930830623709,0.010738951737135,0.9355889742831804,0.0122009618514089,0.9387119420632576,0.011935313387414,0.9362348507242098,0.0119003521065208
1.0,0.0,0.8693125867484841,0.0007375640477739438,0.8693125867484841,0.0007375640477739,0.9286302870918262,0.0167376835382421,0.94370808678501,0.0098421252205312,0.9393169698297904,0.0100088391550511,0.9400701293008988,0.011296001596242,0.9429001387975744,0.0109942144782836,0.9406742640075972,0.0110485864840973
1.0,0.0,0.8790488227646973,0.0006557353494089943,0.8790488227646973,0.0006557353494089,0.9343138812653472,0.0151462496749291,0.9478390871009674,0.0090149355731977,0.943822042467139,0.0092180785768055,0.9445110501227796,0.0103580080506254,0.9471703018922432,0.0099701392944598,0.9451928354759498,0.0101461244300071
1.0,0.0,0.8892859183090539,0.0005335408906281392,0.8892859183090539,0.0005335408906281,0.9399464438731792,0.0135792598766246,0.9521286775207082,0.0082701505680426,0.9483554698657528,0.0083764665106348,0.9490988289060268,0.0095098598565657,0.9514702942016564,0.0092644601651807,0.949722222222222,0.0093038135940286
1.0,0.0,0.8992140385565988,0.0004777824745642577,0.8992140385565988,0.0004777824745642,0.945503142433444,0.0120698002153062,0.9563597203587312,0.0075281773202059,0.9528769154720708,0.0075833138838548,0.9537073652990607,0.0086231912423038,0.9556584986935952,0.008276099115213,0.9541621354424124,0.0083730537294282
1.0,0.0,0.9093546584718532,0.00038635024649629043,0.9093546584718532,0.0003863502464962,0.9509777901941614,0.0105864468667183,0.9606229920379944,0.006716332064049,0.9573404106718816,0.0067962411878509,0.9582295013270006,0.0077381280530546,0.9600384131861996,0.0073230229387066,0.9585884900125716,0.0075005290331585
1.0,0.0,0.9194335451782255,0.0003550839008598615,0.9194335451782256,0.0003550839008598,0.9565038684719532,0.009091110527848,0.9649205581652393,0.0058832981715505,0.9619535783365571,0.0059824760496318,0.9627017131804366,0.0068070847006485,0.9643506493506496,0.0065608250861503,0.963087178778668,0.0065685635800761
1.0,0.0,0.9295605822456093,0.00029969767162533627,0.9295605822456092,0.0002996976716253,0.9619715711064032,0.0076538685490456,0.9690446251623044,0.0050815266450467,0.9664231531469964,0.0052925041712803,0.9671393425818358,0.0059539774242311,0.9685806054807624,0.0056457278664941,0.967482402788218,0.0056908448191108
1.0,0.0,0.9394915483434757,0.0002997456453154274,0.9394915483434756,0.0002997456453154,0.9674604462474644,0.0062847645037413,0.9732731575388776,0.0043066860075995,0.9710169033130494,0.0044967156017505,0.9716227180527388,0.0050160330130899,0.9727363083164298,0.0047421513040603,0.972000676132522,0.0048680592639688
1.0,0.0,0.9496039603960409,0.00031247868508419384,0.9496039603960408,0.0003124786850841,0.972942199625368,0.0049887095516058,0.9776257693336896,0.003627734048121,0.9756683168316828,0.0037340112653299,0.9761928017126036,0.0040710373804473,0.9770919186513244,0.0039537486861369,0.9764818035857636,0.0039085192236771
1.0,0.0,0.9598483945713342,0.00024025393476241857,0.9598483945713342,0.0002402539347624,0.9784031777557096,0.0037757745524427,0.9819145978152926,0.002826132352974,0.9803800066203242,0.002931294243635,0.9808361469712018,0.0031744224905182,0.9815193644488578,0.003103151271863,0.981111552466071,0.0030172370113297
1.0,0.0,0.9698001572533091,0.00011906126949249245,0.9698001572533091,0.0001190612694924,0.9838795701742892,0.0026389505875965,0.9864735945485524,0.0020155791167423,0.9853230245053074,0.002224631077735,0.985583147687066,0.0023626814511277,0.9861263268247942,0.0022327335742255,0.9857862665443584,0.0022333802234253
1.0,0.0,0.9799539559014276,0.00013063702946230772,0.9799539559014276,0.0001306370294623,0.9893702983138778,0.0016080157219642,0.991055771725032,0.0013660204734559,0.990229571984436,0.001443720765078,0.9904364461738002,0.0015427538511953,0.9908249027237358,0.0014617638966675,0.9907120622568096,0.0014125454490297
1.0,0.0,0.9899319509533292,4.722314933965543e-05,0.9899319509533292,4.722314933965543e-05,0.9948025935674392,0.0007467281274964,0.995704564421904,0.0006734342810326,0.9953341464980422,0.0007016541087258,0.995445849650125,0.0007253898834219,0.9956583424279382,0.0007112665983975,0.9955710342171143,0.0007367588988173
1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0


==> Acr_amazon_50d.csv <==
Exact_mean,Exact_std,Sinkhorn_mean,Sinkhorn_std,TWQT_mean,TWQT_std,FTQT_mean,FTQT_std,FTKD_mean,FTKD_std,CL1D_mean,CL1D_std,CLKG_mean,CLKG_std,SL1D_mean,SL1D_std,SLKG_mean,SLKG_std
1.0,0.0,0.5731210191082803,0.0756058199461966,0.010573248407643312,0.007966622733123348,0.059490445859872676,0.07038271320074031,0.13592356687898097,0.08672352866877411,0.24643312101910828,0.11978145203398241,0.10216560509554146,0.09717883469049057,0.18796178343949044,0.11982818307969517,0.10535031847133762,0.10012131065328155
1.0,0.0,0.6140127388535032,0.06094379885209056,0.02066878980891722,0.007543066071193578,0.09187898089171977,0.08414682321703879,0.18939490445859875,0.09448830981293896,0.28761146496815276,0.11752127013884792,0.140859872611465,0.11290952481319422,0.23111464968152876,0.12627880890956264,0.1452547770700637,0.11151035927467438
1.0,0.0,0.6394279661016951,0.054154212561443066,0.028411016949152525,0.0072660225727407615,0.12127118644067801,0.09090248222956039,0.22970338983050842,0.09752401018457987,0.3194915254237289,0.11485005149853325,0.17307203389830506,0.12101805260796357,0.2608898305084747,0.12747901602223902,0.18152542372881345,0.12087560883987399
1.0,0.0,0.6583465818759936,0.053529909910739894,0.039268680445151055,0.006545370063668968,0.14772655007949123,0.09737719217333046,0.26197138314785373,0.09735302393249921,0.3444356120826708,0.11208579977366695,0.2022575516693164,0.1255220203241093,0.2884896661367251,0.12724013554173844,0.20993640699523053,0.1228897539010558
1.0,0.0,0.6734860050890588,0.0550258556515902,0.0497328244274809,0.006429897563048929,0.17286259541984722,0.10447851635838448,0.29043256997455463,0.096880438000669,0.3661704834605596,0.11055221163557508,0.22750636132315522,0.12728044401895705,0.3110432569974556,0.12828572778087607,0.2360305343511451,0.12530243376492253
1.0,0.0,0.6848305084745762,0.05475669920147113,0.059904661016949155,0.006587203081283488,0.19686440677966105,0.11060009151328196,0.31592161016949155,0.0945633295575255,0.3864406779661017,0.10713920417227929,0.2495444915254237,0.12850718113713944,0.3323940677966103,0.12560464755935205,0.2579343220338983,0.1263025085391388
1.0,0.0,0.6961035422343325,0.05278546351944739,0.0684468664850136,0.005985626252968277,0.21878292461398732,0.11686435568512767,0.3377384196185287,0.0948963192799186,0.40181653042688487,0.10550656737888925,0.27030881017257047,0.13051318525250766,0.35098092643051776,0.12531027124556451,0.278410535876476,0.12601533920653982
1.0,0.0,0.7053020667726547,0.0512428104441796,0.0779491255961844,0.005903605315908607,0.2396104928457871,0.1212540167577109,0.3574721780604132,0.09373313502603126,0.4179332273449923,0.10368976178047891,0.28922893481717,0.1302045601505837,0.36875198728139885,0.12398357455469708,0.29891891891891886,0.12665673458170862
1.0,0.0,0.7141666666666667,0.05115779628107324,0.08741525423728817,0.005628119025954287,0.2594915254237287,0.12534577920809525,0.37746468926553667,0.09195671854584254,0.4339265536723163,0.10251106119505823,0.3086440677966102,0.1296792833901599,0.3859887005649718,0.12205033957565514,0.31682909604519777,0.12643644056751774
1.0,0.0,0.720820089001907,0.05097644993824689,0.09703115066751429,0.0057824372179833905,0.2776287349014621,0.12826592529716208,0.3949014621741895,0.09070869933383315,0.44675778766687846,0.10146537568221098,0.32645263827082005,0.12991664034713146,0.4019707565162111,0.12060096892650075,0.33400508582326766,0.12654964904225113
1.0,0.0,0.7283468208092484,0.05095892386567502,0.10719075144508672,0.006326942770254004,0.29443930635838145,0.13089734886948823,0.4120751445086705,0.0905082302928492,0.45897687861271663,0.099709205144582,0.34287861271676306,0.1291687630484075,0.4164219653179192,0.12009930778385605,0.3505491329479769,0.12624175228259152
1.0,0.0,0.7342108050847459,0.05015661601263355,0.11672139830508475,0.006214282727377769,0.3114036016949153,0.13234655537819504,0.4277277542372881,0.08916419261213397,0.47114406779661006,0.09888986736550309,0.359364406779661,0.12893793215883648,0.43112288135593213,0.11849692278976483,0.3661917372881356,0.12496452686748212
1.0,0.0,0.7405819070904647,0.049601251683346725,0.12686063569682152,0.005765301911366631,0.327119804400978,0.13250803233148212,0.44218581907090465,0.08809016062870534,0.4820244498777506,0.09700692578011452,0.3739462102689486,0.12778472805166563,0.4450513447432764,0.11673695267387792,0.3810317848410758,0.12384321021082795
1.0,0.0,0.7465849227974571,0.0495272773528601,0.13612624886466848,0.005651123316722632,0.34301544050862837,0.13319234589971288,0.4562806539509537,0.08608787263477673,0.49225703905540413,0.09503749658527962,0.3884559491371479,0.12631335430367896,0.4571480472297913,0.1146873667241991,0.39574931880108977,0.12245234706590602
1.0,0.0,0.7509406779661016,0.049129143319982256,0.14649576271186437,0.0053379253054982355,0.3573432203389831,0.13325970133486104,0.4699788135593221,0.08520075686777501,0.5025508474576271,0.09331099174639182,0.4021737288135595,0.12422228120280115,0.468936440677966,0.1130719794336178,0.40968644067796617,0.12107209877819389
1.0,0.0,0.7556217719507348,0.04892824206570382,0.15598331346841485,0.005095619178226437,0.37166468017481125,0.1332308852291022,0.48303535955502575,0.08402570318208348,0.5131823599523243,0.09191655384772832,0.41659117997616213,0.12253050612115761,0.48104092173222085,0.11108497382266053,0.4240444974175607,0.11981576805425376
1.0,0.0,0.7606507105459983,0.04832812523190289,0.16629394166043382,0.005104144888644446,0.38528047868362014,0.13253473714543176,0.4956133133881828,0.0827654588831193,0.5231226626776366,0.09088908256979412,0.4297905759162305,0.12070356178048851,0.49191099476439776,0.10917908760016058,0.4369222139117426,0.11811538187094504
1.0,0.0,0.7656532485875708,0.04791787806715544,0.17611935028248582,0.005216879897690613,0.39841101694915254,0.1320094204617037,0.5072810734463277,0.08108755985787557,0.5328990112994348,0.08927056577710812,0.4428884180790959,0.11914617928062166,0.5029837570621468,0.10771079126950407,0.44989406779661034,0.11698059427334266
1.0,0.0,0.7698996319839411,0.047515463433236434,0.18656406825025093,0.005387459923236965,0.41091334894613574,0.13120772732889407,0.5189762462361994,0.08008692076475413,0.5420408163265305,0.08800084034930065,0.45548009367681486,0.11757334490628896,0.5138206758113081,0.10564642308809254,0.4618233522917363,0.11519547253122395
1.0,0.0,0.7738989513822686,0.04639357378811241,0.1961042262472196,0.005357867785509734,0.42396568160152504,0.1301413399498285,0.5303241182078169,0.07852869852803447,0.5510994598029868,0.08619294882515617,0.46726723863997477,0.11553634900922484,0.52441372735939,0.10360665751629108,0.47377820146170957,0.11386030423397636
1.0,0.0,0.7776876513317191,0.046127645293396684,0.2060169491525424,0.00503311734663051,0.43603510895883757,0.12915557308552125,0.5408837772397095,0.07754203832058067,0.5598970944309924,0.08466572989320517,0.47875605326876525,0.11342863606741296,0.5342282082324455,0.10189911700797233,0.48522397094431,0.11222152482163168
1.0,0.0,0.7818058364634497,0.04533437332467167,0.21628431089280548,0.005124373306358995,0.44762785322161214,0.12747064028134364,0.5514302224790523,0.07616060749642004,0.5684917653857267,0.08312163293064849,0.4904016180294712,0.11155582360023233,0.5446662814215544,0.10030392127137604,0.4962640855244148,0.11012362200772878
1.0,0.0,0.7850594086764301,0.0439881025136378,0.2268471953578336,0.00502383671801501,0.4592594639403152,0.12565680364690288,0.5619093672285157,0.0750414615860407,0.5763940315004146,0.08222608190433828,0.5018375241779498,0.10969071247983596,0.5543188726167452,0.09895420827946244,0.5074523348991434,0.10831426435098591
1.0,0.0,0.7883686440677967,0.043302926789784965,0.23702595338983048,0.0046243827994020765,0.4705879237288135,0.12437124064017013,0.5720444915254235,0.07381616273333136,0.584576271186441,0.08051719016438999,0.5127621822033896,0.10788059669369779,0.5640651483050841,0.09697992765745042,0.5185222457627118,0.10673632051159931
1.0,0.0,0.7918128654970761,0.04279995703521311,0.24701754385964914,0.004169609240920625,0.4811670480549198,0.12257571504975061,0.581495041952708,0.07237825082220607,0.5923824052885839,0.07911260066828847,0.5233358759216883,0.10609084553081304,0.5727637935418255,0.0953637607550854,0.5291711161962879,0.10449031482084299
1.0,0.0,0.7953361036421417,0.04206348800280678,0.25689073576142746,0.004320672343797615,0.49201662185284784,0.12093862031459265,0.5906990955756537,0.0712398484064933,0.6001466634074799,0.0779485158246824,0.5337716939623564,0.10437658159164812,0.5815717428501589,0.09382434982145037,0.5392349058909801,0.10292655758365414
1.0,0.0,0.7989924670433146,0.04164615718753793,0.26670433145009426,0.00479786365000111,0.5020880414312617,0.11910485922433973,0.5995833333333332,0.07033076116461077,0.6072339924670433,0.07671915606844408,0.5438724105461394,0.10235957473926666,0.5901271186440681,0.09263936130660272,0.5492561205273069,0.10079833769755404
1.0,0.0,0.8023700340522134,0.04110611444384365,0.277466515323496,0.004951536865384876,0.5122111237230418,0.11689736539388382,0.6081725312145287,0.06872675931303404,0.6143382519863789,0.07529883865416226,0.553455164585698,0.10040317023112148,0.5986242905788878,0.0910328878145112,0.5588308740068102,0.0984662071747349
1.0,0.0,0.8056213017751479,0.04030389688780824,0.2882993644532106,0.004779015575034029,0.5222046898969974,0.11489474697696743,0.6163708086785011,0.06717497525960461,0.6213609467455623,0.07423151519616963,0.5628774928774927,0.09848829093470446,0.6065439403900942,0.0889026996011289,0.5679136532982685,0.09641986347504634
1.0,0.0,0.8087500000000002,0.039931832220729026,0.2977648305084746,0.004836301072639206,0.5314322033898307,0.11247420432657823,0.6246249999999999,0.06582855791170832,0.6283771186440678,0.07312241998434243,0.5720572033898306,0.09632197525158745,0.6145360169491526,0.08691669000650987,0.5770783898305085,0.09458388686893536
1.0,0.0,0.8115357801927413,0.0396019601076728,0.3075353701045725,0.004705069273160381,0.5407791675210171,0.11043648799426956,0.6324892351855647,0.06465390412193177,0.6349620668443715,0.07148823290033193,0.5811277424646298,0.09451011785831798,0.6225240926799264,0.08540471029033522,0.5861144145991388,0.09281998739879416
1.0,0.0,0.8143237338629596,0.03911675297132845,0.31801787487586886,0.004522599590912071,0.5504131082423037,0.1083865080082575,0.640423038728898,0.0633559718624203,0.6416901688182719,0.06985582902035271,0.5899602780536246,0.0927401858667214,0.6303813306852036,0.08375899375370056,0.5952115193644489,0.09088323125607883
1.0,0.0,0.8168759630200307,0.03863002216191787,0.32846687211094,0.0044369207990402415,0.5594895993836672,0.10616740472322002,0.6483590138674884,0.061849978265509045,0.6480373651771959,0.06839655935721096,0.5987577041602465,0.09069852255154445,0.6377426810477658,0.08187015533433042,0.6037750385208009,0.08887702629677446
1.0,0.0,0.8197476163768926,0.037918929479741445,0.33740512245279514,0.004215364439867998,0.5685118713778275,0.1039048991644214,0.6557562161151617,0.06064982649605395,0.6544625163581976,0.0671855985367537,0.6072293886707795,0.08856670224256745,0.6452477098523086,0.08031191131066355,0.6123350158908205,0.08715182913497668
1.0,0.0,0.8226021427274377,0.03723842378703358,0.3478627201743237,0.0038180710173954537,0.5775231523515528,0.10171692837952392,0.6634138369348106,0.05979891463556567,0.6607681133103324,0.06596931769581618,0.6158071545305975,0.08685222238331362,0.652369711276557,0.07887795819630548,0.6208007989831121,0.08545796004858248
1.0,0.0,0.8254908192090396,0.036426896475090384,0.35770303672316367,0.004111726554694666,0.5861935028248587,0.099569515588044,0.6704890536723163,0.05830936421358733,0.6669403248587571,0.06456437383587506,0.6240872175141243,0.08512650997186148,0.6595356638418077,0.07741199421911812,0.6289901129943505,0.08366415619053029
1.0,0.0,0.8285363339632369,0.035895787047742336,0.36794880604707086,0.00443622515732075,0.5948599896924928,0.09730451548954931,0.6774076619137607,0.057054479955944704,0.6728328465899331,0.06319057458011938,0.632097577735784,0.08299910536905666,0.6665401133825803,0.07578375548243699,0.6370726679264732,0.08184412855491142
1.0,0.0,0.8313129285833749,0.03530537582475506,0.3785917377487874,0.004407210497632525,0.6036176618163571,0.09515426485698134,0.6844773373473827,0.055938539749683526,0.6793794948988124,0.06184874251593263,0.6401789596922564,0.0812088759006261,0.6736460946646597,0.07429144301479793,0.6451413279812677,0.08010208749992012
1.0,0.0,0.8341590612777052,0.034808319378079135,0.38792698826597133,0.004372703316624491,0.6120893089960886,0.09311632202697999,0.6914341590612777,0.05474473514801023,0.6851287483702739,0.060480702348325095,0.6479416558018252,0.07915432997456663,0.6804172099087356,0.07257934351219461,0.6528324641460235,0.07847686777790466
1.0,0.0,0.8368827454718779,0.034342826781089374,0.39831903400063545,0.004375157330688886,0.6207133778201459,0.09109814811666052,0.698258659040356,0.053947669315373065,0.6909072132189388,0.05906612898072333,0.655807117890054,0.07752029643875999,0.687132189386717,0.07095760380708578,0.660435335239911,0.07669856539570014
1.0,0.0,0.8397612773213458,0.033716109234826666,0.40749806231591995,0.0043055520944677685,0.6289458998604868,0.08910352743358863,0.7049108665323205,0.052783740238444773,0.6966299798480855,0.05784477038747596,0.663261509843435,0.07589552507627095,0.6936629979848087,0.06939498180123316,0.6677553867617421,0.07493434544275966
1.0,0.0,0.8422578692493944,0.03313167036159881,0.41774213075060523,0.004156932202001342,0.6371595036319616,0.08696658885374735,0.7116071428571429,0.05177144371068506,0.7023320217917676,0.05691078542002032,0.6706643462469734,0.07413820269203449,0.700237590799031,0.06798954724422755,0.675068099273608,0.07318522843394201
1.0,0.0,0.8448566361217853,0.032412120957187825,0.4278436299142772,0.004128895045832796,0.6453606266627255,0.08493422581657077,0.7178436299142775,0.0507265315102884,0.7081259237363288,0.05570195984411485,0.6778007685486257,0.07255828908128907,0.7066316878510199,0.06650742026857813,0.6819804906887379,0.0716326005651594
1.0,0.0,0.8475155279503103,0.03159525713225325,0.4379430882565361,0.004513946208285514,0.65322403582262,0.08278237206404102,0.7243666040733783,0.04966745133442196,0.7138350426115845,0.054594699656856226,0.6849198324425827,0.07088998443524346,0.7126491405460058,0.06503480274007958,0.6888978766430739,0.06984379535240924
1.0,0.0,0.8500296610169488,0.031088326528310836,0.4471271186440678,0.0049287600991305925,0.6608870056497179,0.08094317345121775,0.7304717514124295,0.04844135147640834,0.7192471751412429,0.05345634086619087,0.6921440677966104,0.06917056401974055,0.718629943502825,0.06371357772307797,0.6958898305084746,0.06809904149065156
1.0,0.0,0.8525518098922353,0.03039222809439102,0.4568002210555401,0.0044718045573202666,0.6685893893340701,0.07917476251481424,0.7363194252555956,0.04707186558962156,0.7249115777839183,0.05219761743970772,0.6993243990052498,0.06764154566826246,0.7247388781431332,0.062303309588903635,0.702857142857143,0.06650798504718602
1.0,0.0,0.8552156862745093,0.029511770356778266,0.46641649763353626,0.004517916297586383,0.6762839756592292,0.07694890555882966,0.7423962136578769,0.045960777390866375,0.7304800540906018,0.05103195481315855,0.7062663962136577,0.06617035575695855,0.7306720757268422,0.060918040502964746,0.7097200811359028,0.06483585548259972
1.0,0.0,0.857677436440678,0.02892302832430828,0.47689088983050887,0.004318137575732529,0.683898305084746,0.07506932699381146,0.7480786546610168,0.04468854750350164,0.7359745762711869,0.049942191590181546,0.7130203919491522,0.06434207181879004,0.7364790783898304,0.05945153209679356,0.7164406779661018,0.06318443666669622
1.0,0.0,0.8601647211413748,0.027925249865955935,0.48687029831387746,0.00443325049552542,0.6913748378728922,0.07298127863162004,0.7539792477302207,0.04351856837306398,0.7413125810635536,0.04872153499459322,0.7198482490272375,0.06273317120722292,0.74241504539559,0.05791535967860305,0.7233527885862513,0.06155118213672093
1.0,0.0,0.8627621710944456,0.027171899457594306,0.4978060251684252,0.004876152054241652,0.698800050845303,0.07096993631202321,0.7596656921316896,0.04269041301657216,0.7468069149612303,0.0474509029869719,0.726345493835007,0.060916905873800914,0.7482356679801704,0.05646216001874732,0.7299148341171984,0.06008985641800089
1.0,0.0,0.8653701395812563,0.02626468151748189,0.5072021435692923,0.0045960280388432535,0.7058985543369887,0.06897423814016117,0.7652330508474576,0.04145796481069008,0.7521460618145562,0.046298792317147015,0.7328252741774675,0.05927290063510103,0.7540690428713855,0.054957074200139344,0.7363945663010967,0.05854503325633453
1.0,0.0,0.8680175996088974,0.0256005103054183,0.5164837448056708,0.004664068506108794,0.7131055976533852,0.0670775828704748,0.7709630897091176,0.0402760469628518,0.7575323881691512,0.04528028228584055,0.739349792226839,0.057787860282451704,0.7598838914690785,0.05371926084027007,0.7427450501099975,0.05708339207399161
1.0,0.0,0.8703297757524884,0.024732354377912786,0.5274349442379183,0.004719856349435879,0.7202098572970378,0.06525735606099814,0.7765799256505581,0.039360074169724604,0.762712555462286,0.04424147798290441,0.7458592157333009,0.0560469716291684,0.7654754766758607,0.05229336131342139,0.7492409161769994,0.055657067610334114
1.0,0.0,0.8728695856873826,0.023850521388724556,0.5372504708097927,0.004677498253714123,0.7273281544256117,0.06335327857897477,0.7820174199623352,0.03848483087545977,0.7679519774011299,0.04318863385434318,0.752185734463277,0.054470371627298,0.7711758474576268,0.05102815066011268,0.7555508474576271,0.054158171372337666
1.0,0.0,0.8755003466605035,0.023299444083674486,0.54713542870349,0.00479696238144442,0.7344476542639241,0.06143579459978502,0.787422001386642,0.03756496060542063,0.7731823434250057,0.04192575084811547,0.758470071643171,0.05291005679509756,0.7766963253986597,0.0496267606034362,0.7617321469840532,0.052602869075585514
1.0,0.0,0.8778583588695953,0.022553436391156877,0.5576937918510955,0.004401939863013602,0.7412041765974352,0.059388572073242114,0.7927352173419585,0.03677523697085834,0.778307797071842,0.040764793123059244,0.764690727499716,0.05141538076681144,0.7821405061854497,0.04830597809658836,0.7678470094200432,0.050915139794200655
1.0,0.0,0.8802319357716325,0.02189614679700342,0.5677542372881352,0.004389598491341845,0.7481735057983943,0.05748405855908141,0.7977720785013385,0.03545535809341283,0.7833753345227474,0.039547923476819145,0.7708630686886712,0.04988664430832147,0.7875434879571804,0.04688648334721587,0.7737934879571808,0.04932045993025203
1.0,0.0,0.8828588647819412,0.021138534054342222,0.577215647600263,0.004473402472842289,0.7548871356563663,0.0557464632399507,0.8029991233837386,0.034464661406925556,0.7885272846811305,0.03859935392956133,0.7766469428007886,0.048263064103518105,0.7926901161516546,0.045655302135808956,0.7796011396011399,0.047895584541455136
1.0,0.0,0.8852267585909727,0.020407569203666612,0.588482171711731,0.003991839829322918,0.7614338037272433,0.05410512548512921,0.8081525368954006,0.033470033731833326,0.7935247226112248,0.03749686717863857,0.7826963266185497,0.04685316667710891,0.7979424754928364,0.04440247213039418,0.7855671657869226,0.04642134533379737
1.0,0.0,0.8877809554072664,0.01979353669657356,0.5990488295731384,0.003511844652484913,0.768037284185997,0.05226149224411529,0.8134551424637221,0.03256965699730666,0.7985965469759558,0.03625488301587472,0.788593369346468,0.04549063393084872,0.8032623662747591,0.04311227851519241,0.7914945450693783,0.04516316573327902
1.0,0.0,0.89021462804751,0.01906143335333172,0.6095301104396751,0.0033665214035260497,0.7746061679516564,0.05042886009714333,0.8184517607834966,0.031601491030172534,0.8033736195040633,0.035103144200492646,0.7944561366951447,0.04406244085938129,0.808393415294853,0.04185322510962225,0.7970910606376326,0.043804329434208075
1.0,0.0,0.8926396719630953,0.01849399248348654,0.6197847257816508,0.002958092790916098,0.7812024602767808,0.04862681772562129,0.8234884674525885,0.030579829878461567,0.808315735520246,0.03399472622924736,0.8004366991286521,0.04263659489183392,0.813572526909277,0.04060388504955163,0.8027647360328035,0.042451132062196764
1.0,0.0,0.8951074346817314,0.01807146186397773,0.6302350448905479,0.0028156782291385405,0.787713104004842,0.04687059153835857,0.8285836779985878,0.029726112405722736,0.8132623827297487,0.03295049534071784,0.8062826591344698,0.04125656007230651,0.8185766165641075,0.03933668097341771,0.8084565721779482,0.041199584397011935
1.0,0.0,0.8975104270109232,0.017412797497700912,0.6403535253227407,0.0024142530416758064,0.7939225422045681,0.04536402361153096,0.8334220456802385,0.028790795555051533,0.8183723932472686,0.03196051321682725,0.8120556107249256,0.039844322414457664,0.8237120158887784,0.03801147855867174,0.8141420059582923,0.03972271621647242
1.0,0.0,0.9001192920700111,0.016693122125778573,0.6510521169453409,0.0021749353757197403,0.800404810794955,0.043832122307628375,0.8382888432580421,0.027869702841987285,0.8234193800723574,0.03097650164019693,0.8176229588344577,0.03855403604200494,0.8288950816466217,0.03671309564015472,0.8197575046445681,0.038370675786350554
1.0,0.0,0.9025344246509388,0.016097082476812796,0.6617014925373131,0.002146349829404064,0.8066066441983628,0.04210866632342327,0.8433471352912857,0.026945802020034552,0.8284381319210393,0.030077767676791288,0.8231458834857964,0.03706353995195834,0.834065479056331,0.03554722742824507,0.8254241694752048,0.037133948756064836
1.0,0.0,0.9050313033579965,0.015411515371027137,0.6713820906848799,0.0020116878576594936,0.8127603870233352,0.0405753089696889,0.8482147600075884,0.026056986115448263,0.8334557010055019,0.029026196159323697,0.8286634414722067,0.03558882509723729,0.8391462720546385,0.03424571878199359,0.8309096945551129,0.03584565922014651
1.0,0.0,0.9075455650060752,0.014845386851914513,0.681097298812973,0.0019238167347804915,0.8189008318534442,0.03893798784164849,0.8530797270772967,0.02509746376067322,0.8383063837741844,0.028023317838074387,0.8342172165622955,0.034344326591018076,0.844109729881297,0.033187767625415726,0.8363753621833818,0.034567558657460855
1.0,0.0,0.9101528967486413,0.014286776974379951,0.6913097540757117,0.0017772671729023232,0.8249323017408127,0.037368114103743695,0.8578502348715112,0.024227266308658412,0.8432983328728014,0.027042773840529742,0.8396767062724508,0.03317588969207405,0.8491314359399464,0.03203284435643628,0.8417417334438605,0.03330608676604359
1.0,0.0,0.9126611585255132,0.013615527513947887,0.7012583984020334,0.0016173598642534083,0.8309615035409478,0.035717932906390644,0.8626184855638276,0.02341902442134761,0.8481614309061194,0.026085661795765342,0.8451697839113852,0.03201960536696734,0.8540375885236969,0.03091756165930925,0.8471817686580715,0.03192317756463775
1.0,0.0,0.9151812729388592,0.013081251487728091,0.710719720705398,0.0014866576981561912,0.836869573001522,0.03421252552653233,0.8672652403544892,0.022401749016357594,0.8531232655984243,0.025173120594120565,0.8505496374541223,0.03074970449132999,0.8590493241428699,0.029821143627361785,0.8523632620177248,0.030556867693541625
1.0,0.0,0.9176502780474884,0.012585264100824754,0.721235766616648,0.00138226504651276,0.8428599170270986,0.03278077502269973,0.8720125342042548,0.02156190871495358,0.8579971753905908,0.024094507756144138,0.8557957454320773,0.02940780589509682,0.8641662988789832,0.028563041652171897,0.8578524141583546,0.0293696694909088
1.0,0.0,0.920228103778513,0.012165811476501254,0.730912415114052,0.0013988981443139143,0.8486218004527245,0.03124823513485494,0.8767516977189622,0.020624466249757525,0.8629966916245866,0.02324756129400031,0.8610961170120148,0.028237182610171725,0.8690858436357306,0.027334447622364737,0.8631072610134076,0.02805216620395901
1.0,0.0,0.9227750579747486,0.011659489707670681,0.7408683329038911,0.0013541138436687888,0.8545615391222195,0.02968944080467002,0.8813364253199347,0.019904096244122375,0.8679051790775574,0.022271387502119197,0.8663840934467061,0.026901557730283757,0.8738624065962379,0.026180132363910046,0.8682719230438888,0.026981137064399342
1.0,0.0,0.9254419117023981,0.01104711650737627,0.75065672400644,0.0012545031133327177,0.8604677569697478,0.028337171515291026,0.8861333785272434,0.018998989477287478,0.8729294127616306,0.021237494691919313,0.87165155495297,0.025678425953232026,0.8788509448351836,0.02503846818416782,0.8734793661554104,0.025749558514794265
1.0,0.0,0.927989630372972,0.010604330573884827,0.7602466967720355,0.0011214281054989083,0.8662493728048171,0.026926701762294204,0.8907166750292691,0.018294831150206074,0.8778365947482857,0.020408389610520657,0.8769158722194349,0.02457142285429083,0.8837104867034623,0.023992267332634955,0.878593410269276,0.024607371065731583
1.0,0.0,0.9305414775072229,0.010082585347821554,0.7700709863805202,0.0010248613346548869,0.8720693355344615,0.02562354071744866,0.8952761040033016,0.017377222534332444,0.8827981840693355,0.019499987979664797,0.8820082542302927,0.023284788512353185,0.8885183656624024,0.022806556302253634,0.8836070986380523,0.023320555471139887
1.0,0.0,0.9331198565957795,0.009431118827266704,0.7803658437219916,0.001022318581905311,0.8779263423775768,0.024301683826115326,0.8999062983785545,0.01657132806022122,0.8878147152285507,0.018498668208219233,0.8872630978570846,0.022132967707204878,0.893367554795079,0.02168505935366661,0.8888136559928301,0.022101357616527914
1.0,0.0,0.9357401448109417,0.009092392498882985,0.7906701528559933,0.0011019346039442526,0.8836218825422364,0.022966025160336224,0.9043201930812554,0.0158038433260996,0.8927594529364435,0.01753212010421223,0.8924601769911504,0.021000974010320618,0.8982349155269509,0.02058674593424057,0.8938889782783587,0.020975939745624346
1.0,0.0,0.9384016523673344,0.008545755842687491,0.8004504289799814,0.000984248292890368,0.8893215761042262,0.021694922317569913,0.9089982523037813,0.014952133113685272,0.8977446774706069,0.016624157079357646,0.8976906577693038,0.019948502876165758,0.9031093104544012,0.01949146835719804,0.8990506831903395,0.019835581758480623
1.0,0.0,0.9411220086308354,0.008031618798746646,0.8102463711259317,0.0009926062593315131,0.8949627304825423,0.02032381981373308,0.9135080423695564,0.014140642278029265,0.9027587289132991,0.015782359882106366,0.9027602981561398,0.01874531308886208,0.9079497842291099,0.018469036194375003,0.9040753236563361,0.018718111597951826
1.0,0.0,0.943903270810727,0.007514906415307222,0.8200999844985276,0.000982190175424983,0.9005309254379165,0.01904354297102797,0.918063866067277,0.013421858666808908,0.9076530770423191,0.014860113919545021,0.9078809486901258,0.017562161081620238,0.9127786389707022,0.01738075636262521,0.9091908231281972,0.017592972192371444
1.0,0.0,0.9466562021439513,0.00686576917417186,0.8299027565084229,0.0009701988616819823,0.9061546707503828,0.017701657000357064,0.9226156202143955,0.012763549970419492,0.912566615620214,0.013946225921740685,0.912972434915773,0.016478176142851436,0.9176416539050538,0.016265753572341515,0.9141500765696786,0.01643280918737132
1.0,0.0,0.9493947189225996,0.006390333760680666,0.8393985019293332,0.001034418488091109,0.91183702806991,0.01651781304815238,0.927000832261481,0.011985625936555815,0.9175168343799653,0.013036701743961498,0.918063100552319,0.015478480453502384,0.9223666490126355,0.015086151539256196,0.9191382310660514,0.015408276520011656
1.0,0.0,0.9520547330641542,0.005891769121260352,0.849741289068342,0.0008034641321163444,0.9173799910273668,0.015333292090352075,0.9312726185135339,0.01117738161459312,0.9223612980409743,0.01221375971558168,0.9230342455510687,0.014544433969086272,0.9269814565574996,0.014118524910421483,0.9240713324360703,0.014370590038623348
1.0,0.0,0.9547383978717118,0.005436081905945045,0.8597886491279929,0.000725054855134689,0.9229300916346436,0.01405328370318011,0.9357530298551577,0.010397688486773032,0.9272753473248598,0.011452098487638087,0.9279796039018625,0.013451140472480248,0.9316760271947975,0.013050962453407602,0.929073307715046,0.013354898548339425
1.0,0.0,0.9575228285484695,0.005001489235526125,0.8695470815983636,0.0007317437957002112,0.9285090218423551,0.012786268312384075,0.9401008108700417,0.009664558557107137,0.9322003068156913,0.010559152751557407,0.9329688070713713,0.012297861374186777,0.9364343633574402,0.012039011262297873,0.9339688801227264,0.012315182388535613
1.0,0.0,0.9603091145457175,0.004454987811224743,0.8793341037122636,0.0006315795112630919,0.9339859887332076,0.011642824045985283,0.944477827531417,0.00892107922482387,0.9369644662718478,0.009611244616071967,0.9379322548028316,0.01129478468163492,0.941192402137802,0.010997631099436184,0.9389549328325871,0.0111952344487664
1.0,0.0,0.9632055127106541,0.004059375166398653,0.8895308483290495,0.0005762860456581972,0.9395158526135394,0.010445806938112853,0.9488588974578692,0.00829111502872004,0.9419644387317916,0.008778860336800823,0.9429698657526419,0.010312548020913076,0.9458847472150812,0.00994079200438083,0.9438703227649241,0.01015823770774711
1.0,0.0,0.9662382600098863,0.003599286821851048,0.8993623331685611,0.0004987998584689954,0.9450173010380627,0.009219305009688926,0.9532222300684978,0.007460979238963081,0.9468448555892944,0.007878368271656609,0.9480177953534354,0.009313466845801619,0.9505599887013628,0.009014731362117097,0.9487472636113268,0.009167005614428332
1.0,0.0,0.9692764352563208,0.0032057397775219457,0.9095104064813517,0.00045592059057707657,0.9505217209107414,0.008079812418741058,0.9577217488476043,0.006708594339756771,0.9518815477021931,0.006976675074480235,0.953029054337198,0.008259403968405469,0.9552346696465981,0.008038042607773757,0.9537190948456492,0.008177448124448441
1.0,0.0,0.9723397347333518,0.002765819680477327,0.9194881182647134,0.0004249949736789304,0.9560189278806301,0.0069868806109311095,0.9622830892511742,0.005885364527593897,0.9569459795523624,0.006113160401594997,0.9580464216634432,0.00727941014553413,0.9600324675324674,0.0071221985468656115,0.9587033710969876,0.007225942475260187
1.0,0.0,0.9754657281487047,0.0023676666544632254,0.9296487391512336,0.0003575067045235125,0.9614863664320371,0.005944069373388534,0.966637736622702,0.005027737081311352,0.9619271509601588,0.005361197441806496,0.9629966514043596,0.006360870487620185,0.9646839335747969,0.006188018669584842,0.9636520194081868,0.006288409040277737
1.0,0.0,0.9786294793779581,0.002094969206168504,0.9396281271129138,0.000351133527318431,0.9668803245436102,0.004890198006071481,0.9711825557809329,0.004254118099172134,0.9671277890466533,0.004567287747670681,0.968022312373225,0.005253000363732559,0.9694394861392833,0.0051533496840688595,0.9686044624746449,0.005229221513902743
1.0,0.0,0.9817567567567567,0.0017282248712718236,0.9496708589777905,0.0004161586503798971,0.9723822584961204,0.0038925784134546016,0.9758496119882264,0.0035130100821780014,0.9725033449290873,0.0036474512938457155,0.9732572919454102,0.004297424250259087,0.9743383730264916,0.0040895349255381085,0.9736941396842389,0.004226736679141641
1.0,0.0,0.9850036411784177,0.0014868040025364142,0.9599053293611389,0.00032115807086541715,0.9778901026150285,0.0030348025568549754,0.980501820589209,0.0027189871370414164,0.9778325057927837,0.002870179320326724,0.9784131082423038,0.0033226544152391833,0.9793651108904338,0.0031827266510006894,0.9787719298245612,0.0031989168397579958
1.0,0.0,0.988365876031975,0.0011680359354917852,0.9698270213602413,0.00017123750944007072,0.9834241908006814,0.002199965813533332,0.9853387498361945,0.0018909061061456079,0.983403878914952,0.002005435615199225,0.9838002882977328,0.002408386891055779,0.9845308609618661,0.002210966342128926,0.9840053728213864,0.0023098767428230793
1.0,0.0,0.9918767833981841,0.0009559119858205606,0.9799286640726335,0.0001371100811405052,0.9889902723735409,0.0013821555676790625,0.9903294422827491,0.00121906752091136,0.9890629053177691,0.0013460690376094126,0.9893216601815825,0.0014392568964815403,0.9897665369649806,0.0013690748704870911,0.9894727626459145,0.0015100377810856208
1.0,0.0,0.9957456506387623,0.000490162018446194,0.9899049881235168,4.482326521076257e-05,0.9945990883995635,0.000630549661861358,0.9954195287924499,0.0006031378634444206,0.9947794825704563,0.0006465064239684341,0.9949547409642422,0.0006944046769959877,0.9951338511908585,0.0006769077944710538,0.9949618026577645,0.0007076548307611302
1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0


==> Acr_bbc_100d.csv <==
Exact_mean,Exact_std,Sinkhorn_mean,Sinkhorn_std,TWQT_mean,TWQT_std,FTQT_mean,FTQT_std,FTKD_mean,FTKD_std,CL1D_mean,CL1D_std,CLKG_mean,CLKG_std,SL1D_mean,SL1D_std,SLKG_mean,SLKG_std
1.0,0.0,0.6376470588235292,0.14086239573737197,0.009411764705882354,0.024565427079789513,0.2047058823529409,0.1749898662414405,0.39999999999999986,0.16001730010276985,0.3647058823529408,0.16109486985446062,0.21882352941176436,0.13544237401271686,0.35176470588235254,0.15383899371147475,0.20647058823529396,0.14985460081052918
1.0,0.0,0.6834285714285713,0.10330695296354574,0.020857142857142845,0.02518665017303363,0.23971428571428546,0.18489467492690675,0.44399999999999984,0.1428811408414814,0.40799999999999975,0.15189040087362674,0.289428571428571,0.12633967819222228,0.39685714285714246,0.15679936484669366,0.2891428571428567,0.13506037954355446
1.0,0.0,0.7084905660377357,0.10144470826950347,0.029433962264150973,0.022055304447098047,0.2633962264150944,0.1902747633872071,0.5001886792452829,0.1449394369046552,0.4456603773584906,0.14261904585023363,0.3584905660377358,0.1377229252142993,0.4420754716981133,0.14664286407282717,0.35226415094339614,0.14003140063866876
1.0,0.0,0.72,0.09358050041289726,0.03901408450704221,0.02355568011039379,0.28521126760563376,0.18647350105022906,0.5277464788732392,0.13380214973888524,0.4743661971830986,0.13130930849381384,0.4016901408450705,0.1407250192589345,0.4756338028169013,0.15123448899170858,0.39507042253521135,0.13840671001618557
1.0,0.0,0.7316853932584267,0.08886042271682852,0.04876404494382022,0.02352692011729929,0.3043820224719101,0.18842998128278718,0.5559550561797753,0.1298565337347989,0.5013483146067416,0.12890319363431268,0.44213483146067406,0.13703604974395647,0.4976404494382023,0.14979930183228732,0.43359550561797744,0.1374198645183692
1.0,0.0,0.7421698113207547,0.08359635127564012,0.058773584905660405,0.025061512078931897,0.3233962264150943,0.19403291423084065,0.5754716981132075,0.1244639627960152,0.525377358490566,0.12796636901324349,0.4678301886792452,0.1316306187538478,0.5212264150943396,0.14621956770334152,0.4628301886792452,0.13572990057307327
1.0,0.0,0.7464516129032258,0.08216566600554806,0.06733870967741938,0.02563894730964441,0.33887096774193537,0.19679726200053022,0.5914516129032262,0.1218634579902453,0.5427419354838713,0.1260001610424619,0.48935483870967716,0.12527223217459743,0.5377419354838712,0.14068307420342255,0.48967741935483866,0.1323223683174088
1.0,0.0,0.754929577464789,0.07888581388698841,0.07753521126760567,0.022391597844658096,0.3516197183098591,0.19689933052158715,0.6083098591549295,0.12000289290965105,0.5590140845070423,0.12053482944816075,0.5112676056338028,0.12717069800572625,0.5541549295774647,0.13719457611702215,0.5144366197183101,0.13002591947061834
1.0,0.0,0.7615000000000002,0.07803104350192942,0.08856250000000002,0.022930857348777856,0.36824999999999997,0.19713312443625497,0.6217499999999999,0.11539835895713593,0.5703125,0.11853063620326182,0.5289374999999998,0.12400118131997778,0.570875,0.1336133063171479,0.5323749999999997,0.128784522070783
1.0,0.0,0.7671348314606738,0.07624891214938183,0.10146067415730334,0.023872372428880188,0.37977528089887636,0.19659229187866908,0.6327528089887643,0.11202381018663496,0.5808988764044944,0.1137470510264774,0.5428651685393259,0.12010824716265443,0.583820224719101,0.12896576156328876,0.547696629213483,0.12762950726559263
1.0,0.0,0.7727692307692305,0.07310056297794366,0.11041025641025627,0.02169000412088415,0.3899487179487177,0.1983242352843386,0.6411282051282049,0.11084750320951911,0.5903589743589744,0.1108387246393805,0.5588205128205128,0.11860786833081638,0.5958974358974358,0.12458478045639254,0.5626153846153845,0.1245389551417447
1.0,0.0,0.7745539906103286,0.07086863401891888,0.12018779342723006,0.021473420893951684,0.4027230046948357,0.19785998285160147,0.6524882629107982,0.10642474881113977,0.6018309859154928,0.10891349947086759,0.5739906103286385,0.11389330758272777,0.6056338028169015,0.12066001714065795,0.5777934272300467,0.12054168665342456
1.0,0.0,0.7772294372294374,0.0681991182614498,0.1318181818181818,0.020400361132993525,0.41458874458874445,0.19411986713443077,0.6588311688311691,0.10069881017231785,0.60978354978355,0.10784873081238484,0.5839393939393939,0.10993266771958496,0.6161904761904761,0.11629839311959284,0.5894805194805194,0.11646720132333181
1.0,0.0,0.7799598393574297,0.06445074965164628,0.1450602409638554,0.020862516454856254,0.42457831325301193,0.19424975057211546,0.6669879518072289,0.09664236200097184,0.6186746987951809,0.10099004270713174,0.5949799196787149,0.10643915198796977,0.6242168674698795,0.11254765535636047,0.6012449799196787,0.11208243923967909
1.0,0.0,0.7826217228464414,0.06267098397553872,0.15719101123595508,0.02169347749927583,0.435056179775281,0.1924399239371366,0.6735205992509364,0.09284017184026169,0.6266666666666663,0.09982363215304171,0.6043445692883894,0.10095633274793718,0.6316104868913857,0.10871043137489846,0.6113483146067417,0.10826737201849303
1.0,0.0,0.7838732394366197,0.060554740621881764,0.16767605633802823,0.02022598472862106,0.4442957746478875,0.18919193318381475,0.6808098591549296,0.08915945602954421,0.6341901408450704,0.0966866978757771,0.6134507042253524,0.09680547679359197,0.6389436619718311,0.10415683415870464,0.6197183098591547,0.10334372074843891
1.0,0.0,0.787516556291391,0.057895066587259354,0.17778145695364236,0.019531905415300116,0.45331125827814583,0.18665190195377165,0.6888741721854302,0.08422570606850664,0.6399999999999998,0.09431807516410715,0.6229470198675499,0.09227147232045249,0.6467549668874173,0.10009411824551015,0.628907284768212,0.09791055901573327
1.0,0.0,0.7889999999999999,0.054878203209471045,0.1855937500000001,0.01968449877917901,0.46262499999999995,0.1839942679134326,0.6952500000000004,0.0796384407808189,0.6453124999999998,0.08993541519473848,0.63140625,0.08620172448789817,0.6542812499999999,0.09509725182510534,0.6380312499999999,0.09203329793986248
1.0,0.0,0.790621301775148,0.051594537052216824,0.19467455621301785,0.018916411080645894,0.4732248520710058,0.1820896559380073,0.7002958579881655,0.07597676915577381,0.6521893491124263,0.0858919307017387,0.6380769230769233,0.08213675838614241,0.6595562130177514,0.08903630242237941,0.643491124260355,0.08654996636213795
1.0,0.0,0.7917977528089883,0.0491970625727507,0.20660112359550553,0.014413014141544547,0.48328651685393254,0.1795558593353018,0.7061797752808989,0.0711267904921658,0.656179775280899,0.08306251495854479,0.6453370786516855,0.07899865282450937,0.6662640449438203,0.08495758073995642,0.6512921348314606,0.08339245682809858
1.0,0.0,0.7939142091152813,0.04753352718540759,0.21621983914209125,0.014429346949010732,0.49332439678284173,0.17720084288789528,0.7101072386058983,0.06718335510216077,0.6605898123324397,0.07968376860596814,0.6519034852546918,0.07507154333390167,0.6719839142091153,0.07992997585862723,0.6579088471849865,0.08017206517368038
1.0,0.0,0.7961636828644495,0.04468975579257972,0.22670076726342714,0.013370456536671882,0.5022506393861892,0.17551719182634223,0.7151918158567773,0.06396369840618195,0.6648849104859335,0.07433217300427711,0.6591815856777491,0.07088748237921923,0.6786189258312018,0.07634707626310452,0.6629923273657289,0.07529513839934132
1.0,0.0,0.7974572127139364,0.04206191995100402,0.2351344743276284,0.013016224879056274,0.5109290953545232,0.1739572135343906,0.7192176039119803,0.06205330805310328,0.6683129584352079,0.07028837656133262,0.6655256723716383,0.06805943087128259,0.6843031784841075,0.07305832945743784,0.6687286063569684,0.07165732780457873
1.0,0.0,0.7996955503512883,0.03986283515146501,0.24426229508196726,0.013601296108413685,0.5191803278688525,0.17136735543345777,0.7243559718969554,0.059247808434332826,0.6727166276346602,0.06689647486085512,0.6717564402810303,0.06650453513822643,0.6907962529274002,0.06926421432148232,0.6750819672131145,0.06943596049485201
1.0,0.0,0.8015280898876395,0.03777671795086225,0.2540674157303371,0.014772849802132091,0.529123595505618,0.16988330652577904,0.7291685393258425,0.05666619088794276,0.6768314606741573,0.06361709642625447,0.6789662921348315,0.06258095728833454,0.6949438202247191,0.06483944413680769,0.6808988764044944,0.06636256019231306
1.0,0.0,0.8030086580086582,0.03607452452739763,0.2637445887445888,0.01493780952258257,0.5372943722943725,0.16765403125636605,0.733831168831169,0.05412506781715178,0.6817965367965368,0.061896054090431876,0.6845670995670998,0.06100429997431152,0.6998484848484847,0.06160741638991193,0.6869047619047619,0.06409805059986574
1.0,0.0,0.8062708333333336,0.03519229787696607,0.27477083333333335,0.015947763579713753,0.5463125,0.1661167633920825,0.7389374999999997,0.05178304684906271,0.6858541666666669,0.05813828626525822,0.6910208333333334,0.05761288360808622,0.7048958333333332,0.05845625070535894,0.6934166666666666,0.06107665379577445
1.0,0.0,0.8082530120481927,0.03321517622239835,0.2826706827309237,0.014831883168038698,0.5535140562248997,0.16410927433180286,0.742831325301205,0.04952985769327506,0.6896385542168676,0.05500492272082393,0.6959236947791163,0.05613752174831709,0.7099196787148593,0.056103152754295275,0.6996787148594379,0.05804103543325712
1.0,0.0,0.8108333333333333,0.03218792726316357,0.29110465116279044,0.015316932524818196,0.5609883720930233,0.16373536698410085,0.748217054263566,0.047736362354581514,0.6949418604651162,0.0521883752364943,0.7030426356589146,0.05397824698679609,0.7152713178294576,0.054302090422167874,0.7061627906976743,0.05662748250216303
1.0,0.0,0.8131086142322088,0.03188363797762617,0.30228464419475665,0.015661477605739303,0.5684831460674158,0.16241758938276402,0.7525842696629212,0.04506637472959744,0.6991385767790266,0.04992259294517429,0.7098127340823972,0.05131969086666882,0.7204307116104869,0.053298324552238485,0.7117977528089888,0.054327453250020294
1.0,0.0,0.8154627949183302,0.03194901752610963,0.3132486388384755,0.015374096976077943,0.5759528130671507,0.16065312277786917,0.7568058076225046,0.043514800931094624,0.7038656987295825,0.04702124687958074,0.7152450090744105,0.048866857240823985,0.7257168784029037,0.051370879522874426,0.7176043557168785,0.05247865636757168
1.0,0.0,0.8184710017574688,0.030549946885340695,0.32209138840070295,0.017011821152545167,0.5841124780316344,0.15965977336790313,0.7608084358523723,0.041960843382135155,0.7085588752196835,0.044716493628541854,0.720263620386643,0.047025394428855116,0.7303514938488574,0.0490307178438213,0.7224956063268891,0.05062640227575245
1.0,0.0,0.8207325383304935,0.030526716284548134,0.333083475298126,0.01658077211745,0.592640545144804,0.15773090702639617,0.7661158432708686,0.04088748932018818,0.7128109028960821,0.04287006692547125,0.7264054514480407,0.04531324047110865,0.7354003407155025,0.04725509072465302,0.727768313458263,0.04901983239140425
1.0,0.0,0.8231239669421485,0.028934114455166797,0.3444132231404959,0.015483739606438306,0.6001818181818185,0.15526651868425775,0.7704297520661157,0.03904529339290768,0.7185785123966937,0.04166248085889189,0.7318016528925619,0.0434610930312638,0.7417520661157027,0.04480718277427711,0.7332892561983472,0.04680081155305379
1.0,0.0,0.8263723916532908,0.02860212159172787,0.3549759229534511,0.017771948558669304,0.6073996789727125,0.15316216504004743,0.7753772070626002,0.03746803802343566,0.7230979133226326,0.0402543737303508,0.7374157303370787,0.04197245790452523,0.7466773675762443,0.0432734661778933,0.7385714285714289,0.04473216327502877
1.0,0.0,0.828921875,0.02819998251190726,0.36606249999999996,0.01774669863664789,0.6139999999999999,0.15004701737080614,0.77925,0.036455559418283504,0.7278906249999999,0.03808359367788016,0.7419843749999999,0.04031834683859043,0.75121875,0.04230168574876776,0.7429062499999999,0.04284181250177797
1.0,0.0,0.8309270516717328,0.027131277801836558,0.37826747720364745,0.017150373441158686,0.6214133738601826,0.14795843933958452,0.783936170212766,0.034801472624527895,0.7324468085106381,0.03691499998107661,0.7475531914893615,0.03892648515561294,0.7569756838905773,0.039862903215187616,0.748495440729483,0.041170824254570394
1.0,0.0,0.8341863905325446,0.02626653728716608,0.38599112426035526,0.020080515036614708,0.6291124260355029,0.145133358493104,0.7886390532544378,0.03368644302092226,0.7372633136094678,0.035787747689718014,0.7524260355029584,0.03725727322428413,0.7615384615384612,0.03919922960409514,0.7541420118343194,0.03969075780371404
1.0,0.0,0.8379394812680117,0.02547333225186852,0.394365994236311,0.020166420322731436,0.6368299711815566,0.1432475125267844,0.7930979827089337,0.03175728109620782,0.7420028818443803,0.033314529254701054,0.7572046109510088,0.03603890141363719,0.7653890489913543,0.03790440516749333,0.7582420749279535,0.03754346477698532
1.0,0.0,0.8406179775280899,0.025502678888225654,0.40588483146067383,0.02000257901406055,0.6439887640449438,0.14053613616247906,0.7974578651685394,0.030463152903551328,0.7465589887640448,0.03207379031524361,0.7615730337078652,0.034999887279563116,0.7704494382022473,0.036110705932508064,0.7636657303370786,0.035821411008192444
1.0,0.0,0.8431687242798357,0.025140747410988942,0.41482853223593963,0.01901047997860933,0.6518381344307269,0.13811429516383994,0.8018518518518524,0.029992804860975025,0.7509739368998629,0.03154495097756303,0.7663923182441701,0.03470995481783233,0.7749382716049381,0.03497929207323405,0.7689026063100145,0.03430587158717828
1.0,0.0,0.8448862115127177,0.0246119579389964,0.4243239625167336,0.017346685915310342,0.6599196787148593,0.13552944822720467,0.8056894243641233,0.029106154600664385,0.7552208835341366,0.030013121172188118,0.7714457831325305,0.03327433314404087,0.779839357429719,0.033980228493766904,0.774631860776439,0.033053602256103064
1.0,0.0,0.8483921568627447,0.0244391871596568,0.4336732026143787,0.017491075331807812,0.6679607843137255,0.13253580460351455,0.8101176470588228,0.027612732286433902,0.7591372549019607,0.029184961399514524,0.7765228758169931,0.031745022008437845,0.7849934640522872,0.03270455528307685,0.7793986928104573,0.032168614676014014
1.0,0.0,0.8511494252873562,0.023482263061554137,0.4425031928480203,0.018980437130972763,0.67448275862069,0.1294967868983206,0.8137420178799486,0.02621697729085594,0.7642145593869735,0.02824631206293556,0.7808429118773945,0.030054317593411668,0.789386973180077,0.031564771342302525,0.7844955300127715,0.03074836708021404
1.0,0.0,0.8537578027465664,0.023216959635859815,0.4525593008739075,0.01783346704113862,0.6819101123595508,0.12639576055275853,0.8181023720349565,0.0253568471249789,0.7697378277153558,0.027452226877976802,0.7855430711610485,0.028801138258497564,0.7942197253433207,0.030642541315481355,0.7895006242197253,0.030017581063753195
1.0,0.0,0.8561124694376525,0.022240318955272682,0.461882640586797,0.020476958726300905,0.6888753056234721,0.12447035103787692,0.8216748166259167,0.024049692573716742,0.7732029339853301,0.02678823047812487,0.7897921760391198,0.027491370676056958,0.7980195599022005,0.029477357087347035,0.7939242053789733,0.02877370179655419
1.0,0.0,0.8582655502392348,0.02184611069726689,0.47427033492822923,0.019672211855264386,0.6958971291866033,0.12152896418553395,0.8250717703349286,0.02301574665782462,0.7773205741626795,0.026099985084298585,0.794629186602871,0.026518194534644657,0.8023086124401917,0.028665166709237012,0.7977631578947367,0.027472019580794035
1.0,0.0,0.8611592505854802,0.021271712525670547,0.48250585480093666,0.018991097144584978,0.7034660421545665,0.11853554499552764,0.8285831381733018,0.021863990389774237,0.781545667447307,0.02562146516300522,0.7993325526932086,0.02594656218886759,0.8060655737704917,0.027164146326897395,0.8017096018735365,0.02630062081396969
1.0,0.0,0.8633830275229356,0.019988143921867596,0.49176605504587195,0.018110830111454933,0.7107339449541282,0.11568971035371782,0.8327408256880732,0.021351458727459863,0.7859288990825688,0.025332906248661077,0.8032798165137613,0.025499192964647508,0.8101146788990821,0.02598897124833123,0.8057454128440369,0.025818748864045248
1.0,0.0,0.8663033707865166,0.01949721185302302,0.5027752808988764,0.01732339057830901,0.7184943820224722,0.11343734975373683,0.8365842696629209,0.02094914818665055,0.7896067415730328,0.02432285836846115,0.8079101123595497,0.024818960705551802,0.8140561797752802,0.025058696402058392,0.8097865168539319,0.024734568705137405
1.0,0.0,0.8684233737596473,0.019027749812764776,0.5119294377067253,0.015643487702315707,0.7253583241455348,0.11130420045692155,0.8396030871003306,0.01997415211035266,0.7939691289966925,0.023818170671237055,0.8119735391400218,0.023597059052286425,0.8184233737596471,0.023590502950720963,0.8135832414553471,0.0235239294085206
1.0,0.0,0.8716756756756756,0.01892633059453304,0.5215459459459459,0.016041767980542646,0.7313405405405407,0.10812988915718613,0.842756756756757,0.019192995435222692,0.7987027027027028,0.023157856990543145,0.8164108108108107,0.02294663291239196,0.8225081081081081,0.022328122182022157,0.8175675675675675,0.02245026969111504
1.0,0.0,0.8736797454931075,0.018638081136748367,0.533372216330859,0.017131005368085924,0.7382184517497349,0.10524748389894997,0.8465005302226938,0.018788970649758898,0.8025980911983028,0.022810855677236955,0.8205938494167548,0.022257422446681357,0.8265641569459173,0.02143693694163681,0.8215906680805938,0.021519528122778034
1.0,0.0,0.8759313215400623,0.0183265821494365,0.542445369406868,0.01830792566312865,0.7448803329864727,0.10242633485727706,0.850374609781478,0.01767906566283286,0.80636836628512,0.021966245384490483,0.8243392299687825,0.02158786363330461,0.8309781477627476,0.020662449019611544,0.8258688865764833,0.020668194411937194
1.0,0.0,0.8787946884576098,0.01762126092952321,0.5522880490296221,0.018281221083911413,0.7514504596527065,0.09951832576044628,0.8538202247191009,0.017689030083503105,0.810091930541368,0.021560436009743885,0.8284678243105208,0.02124629478630495,0.8351481103166496,0.020057861963672676,0.8296731358529111,0.02023780542568604
1.0,0.0,0.8807329317269074,0.016797578834436753,0.5612951807228914,0.015696322959300707,0.7580421686746989,0.09655863129264228,0.8576305220883538,0.016779989249852755,0.8142570281124499,0.020659811061578253,0.8327911646586343,0.020434339155902242,0.838895582329317,0.019618905504700506,0.8337650602409638,0.019427259420053442
1.0,0.0,0.8833136094674556,0.016451335891710238,0.5710650887573967,0.01636059898835397,0.7648422090729783,0.0936764629627231,0.8613609467455622,0.016201916276817625,0.8178796844181462,0.019995202187422213,0.8367948717948717,0.020161561171593213,0.8428205128205128,0.0190500178971992,0.838313609467456,0.018818147027478093
1.0,0.0,0.8861627906976741,0.01600479541742364,0.5786434108527129,0.016020768212596646,0.7721899224806198,0.09114941869509545,0.8645445736434112,0.015574750188329848,0.8226841085271317,0.01956284480312253,0.840736434108527,0.019346152883515207,0.8466666666666667,0.018505022323976387,0.8424999999999998,0.017612974165733684
1.0,0.0,0.8883523809523806,0.01590610487629202,0.5884761904761905,0.01700820130303689,0.7784095238095238,0.08849654335589072,0.8688952380952385,0.014966762874105581,0.8277619047619048,0.018848663317156938,0.8452285714285717,0.018737230572414106,0.8510285714285714,0.01769901031092966,0.8472095238095241,0.016845707716825836
1.0,0.0,0.89057116104869,0.015828487598390457,0.5964700374531844,0.015252952685077344,0.7847940074906364,0.08592095396225767,0.8719756554307111,0.014552534945434858,0.8329962546816474,0.018376178449499046,0.849597378277153,0.01801633169816083,0.8547378277153552,0.017438881555555154,0.8514325842696624,0.015990719382499543
1.0,0.0,0.8929400921658989,0.01589145367218631,0.6066543778801844,0.013907940986540085,0.7903778801843317,0.08319158882399563,0.8752165898617512,0.014560984023358946,0.8370322580645159,0.017418808661859,0.8534562211981565,0.017221957145985466,0.8587926267281104,0.01706403513224773,0.855124423963133,0.01575777864292266
1.0,0.0,0.8950679963735265,0.015659909771341293,0.6167180417044424,0.01350716464092164,0.7963463281958297,0.08013886979052015,0.8786944696282866,0.014072748962908102,0.841260199456029,0.01722054366198614,0.857842248413418,0.01669753680249695,0.8628467815049866,0.016438607658710976,0.8595738893925661,0.015549968344787286
1.0,0.0,0.8973059768064232,0.015283308500873624,0.6286529884032113,0.012625781742722865,0.8027386262265835,0.07736646781317873,0.8819357716324708,0.013660111227659833,0.8449598572702943,0.01675412466696892,0.8616324710080288,0.015693116833165974,0.8664495985727028,0.01603641001300268,0.8633898305084743,0.015227880469982647
1.0,0.0,0.8998595258999122,0.01427645793216843,0.6397717295873571,0.013986093129521772,0.8085162423178224,0.07507786050537993,0.8850219490781389,0.013041769142076063,0.8490430201931517,0.01637151473136359,0.8654784899034244,0.015167473040047258,0.8697366110623357,0.015285968361167317,0.8668920105355579,0.014967607960132313
1.0,0.0,0.9023076923076921,0.013793415554965166,0.651296456352636,0.015027153943143672,0.8150216076058774,0.07292607432904243,0.8881503889369057,0.012879638296425796,0.8535004321521175,0.015828570533146912,0.8691961970613654,0.014699891696429723,0.8736300777873809,0.015094075635334202,0.8705531547104579,0.014834771959730089
1.0,0.0,0.9043867120954002,0.013095611540959815,0.6603321976149914,0.015153154394523576,0.8205536626916522,0.07055485660494344,0.8911669505962524,0.012486685705109739,0.8574787052810902,0.015061436600459619,0.8729301533219759,0.014419342123644766,0.8770272572402042,0.014554203686606457,0.8741567291311755,0.014400329731826953
1.0,0.0,0.9070050335570465,0.012404978120213095,0.6711912751677851,0.015450287234019667,0.8263842281879193,0.06783758268001812,0.8941191275167781,0.012112127203747356,0.8613338926174495,0.014622025968276869,0.8764932885906045,0.014003575235060248,0.8806459731543622,0.014144730681079382,0.8778691275167785,0.014191586215745915
1.0,0.0,0.9093801652892565,0.011811750547390695,0.6815123966942148,0.013145773148948986,0.8317438016528926,0.06538241026785091,0.8976611570247934,0.011681902229377802,0.8656859504132235,0.014120617720883992,0.8801900826446275,0.01352822385433361,0.8843553719008267,0.013810931210960107,0.881586776859504,0.013921673423691596
1.0,0.0,0.9120195439739411,0.011163731837048642,0.691245928338762,0.013026961819085334,0.8372068403908799,0.06318872927450225,0.9012703583061895,0.011684529901814997,0.8695276872964169,0.013628126916235416,0.8842671009771991,0.013166158430892071,0.8879560260586318,0.013518452463720352,0.8857328990228015,0.013274305051938934
1.0,0.0,0.9144943820224724,0.010887405107341949,0.7019101123595506,0.013558501113553183,0.8425441412520064,0.060287426134846514,0.9038282504012842,0.011242290692546451,0.8732985553772069,0.013558726767134165,0.8878009630818624,0.012863143184365444,0.8912760834670944,0.013143732509010759,0.8890850722311394,0.012981773512421028
1.0,0.0,0.9167220902612822,0.01059273534637873,0.7117181314330958,0.012898977655473121,0.847727632620744,0.058097459851948766,0.9067537608867778,0.010832358049143532,0.8773238321456851,0.013449681655337125,0.8912351543942996,0.012891760937777056,0.8946239113222485,0.01308024391075801,0.8927157561361843,0.01278229544546595
1.0,0.0,0.919313036690086,0.010420607102786387,0.7224277907884467,0.012968617706854785,0.8530913348946139,0.05561091935266899,0.9102029664324743,0.011010875692132358,0.8815222482435595,0.013462299087199293,0.8950351288056204,0.012522606390735264,0.898126463700234,0.012731137154846034,0.8960031225604996,0.012599821813373028
1.0,0.0,0.9219476520400309,0.010158685149376142,0.730408006158584,0.011284669562314824,0.8584680523479601,0.053036987676507386,0.9132794457274827,0.010751301549680282,0.8855119322555811,0.01325306927393266,0.8986143187066973,0.01234960125318097,0.9015396458814472,0.012583485381070006,0.8998614318706699,0.01248949882505469
1.0,0.0,0.9241457858769933,0.010385789416278062,0.7407593014426727,0.010490556655341342,0.8638648443432047,0.05052023375425085,0.9163173880030372,0.010921434149021416,0.8897038724373576,0.013046566538314796,0.9026347760060744,0.012137834343116284,0.9053758542141231,0.012396293124245063,0.9040622627182995,0.012349040656001743
1.0,0.0,0.9261273408239705,0.00987388670026982,0.751191011235955,0.009573209542792673,0.8684419475655432,0.04794190715131586,0.9191161048689146,0.010740632745267672,0.8932659176029969,0.012613438195049679,0.9059700374531846,0.011564948753432253,0.9090337078651696,0.011973458844562688,0.9075955056179785,0.012116099659041766
1.0,0.0,0.9282470414201184,0.0096236281231229,0.7599999999999999,0.009410353871528707,0.8735946745562135,0.045495260908134834,0.9218343195266274,0.010547077932361766,0.8968565088757398,0.012001580121187086,0.909326923076923,0.011640938030822803,0.9121227810650887,0.011948274851490212,0.911087278106509,0.011662160766779839
1.0,0.0,0.9309562043795616,0.009148344398416117,0.770649635036497,0.008931571906273097,0.8785182481751826,0.042757932238986045,0.9248102189781023,0.010611589862789568,0.9010218978102195,0.011432157707409752,0.912678832116789,0.011238816286806381,0.9157664233576652,0.011438680518712118,0.9147299270073,0.011136294239555252
1.0,0.0,0.9334365994236314,0.008917955207818446,0.7815057636887608,0.008423453533193705,0.884056195965418,0.040789712172798726,0.9281340057636888,0.010348778506190476,0.9047334293948124,0.01130635322803927,0.9164337175792509,0.01122139607346031,0.9196253602305474,0.011270701419097775,0.9181700288184438,0.011145130290460466
1.0,0.0,0.9358605974395442,0.008612954624262157,0.7913513513513516,0.007110611445521842,0.8893741109530585,0.038860189710500655,0.9311806543385491,0.01040067652141427,0.9083997155049787,0.010979026964223466,0.9201778093883359,0.01101011124235852,0.9230654338549076,0.011019388211123728,0.9216571834992893,0.010892563074367359
1.0,0.0,0.9383567415730343,0.008185069842384157,0.8020154494382016,0.0064156766844310036,0.8947050561797754,0.03635468257349483,0.9342766853932579,0.010194488876024066,0.9123314606741573,0.010827695275387295,0.9239255617977526,0.01077397106234938,0.9264044943820215,0.01081916582728694,0.9254073033707861,0.010911113612510777
1.0,0.0,0.9408327550312288,0.007622615292435208,0.8118181818181819,0.005877051414415458,0.8999306037473978,0.034572987389538234,0.9370020818875776,0.010000084276842682,0.9165648854961834,0.010782514070231184,0.9273837612768905,0.010318137659275412,0.9298126301179737,0.010580605198837531,0.9287578070784176,0.01062520763680254
1.0,0.0,0.9432556545579155,0.006998675479776986,0.8223166552433168,0.005564949314681468,0.9050445510623716,0.03263594372969106,0.9401028101439336,0.00934455418706173,0.920843043180261,0.010734567251895786,0.9313296778615494,0.010053547159873232,0.9333721727210418,0.010198570513351058,0.9322960932145308,0.010215270718515877
1.0,0.0,0.9462220717670956,0.00657417162706116,0.833249830737983,0.004974617320401043,0.90988490182803,0.030713739287679714,0.9429857819905217,0.009131516272364507,0.9246445497630331,0.010754839870559484,0.9347664184157083,0.009651379019215105,0.9366012186865266,0.009819540728338882,0.936093432633717,0.010242864668221283
1.0,0.0,0.9487023411371241,0.006154351440648728,0.8420066889632105,0.00395271885021917,0.914521739130435,0.02887003248015486,0.9460468227424748,0.008791964694646503,0.9285685618729096,0.010064742712656406,0.9381605351170564,0.009319708701454913,0.9399197324414719,0.009175043854822842,0.9395652173913044,0.009445126336722532
1.0,0.0,0.9515003304692666,0.005910712362532657,0.8520290812954397,0.0033950373709374228,0.9195505617977529,0.026863891990458365,0.9489160608063455,0.008477187932759504,0.9327561136814277,0.00986044979927415,0.9415994712491738,0.008719640599486416,0.9435426305353602,0.008493602766323069,0.9428684732319891,0.008811240269296023
1.0,0.0,0.9540392156862741,0.005551232458690147,0.8611307189542481,0.0029743302071436346,0.9244248366013066,0.02530528793563181,0.9520522875816991,0.007772294436647724,0.9364575163398695,0.009411574072143438,0.9449673202614371,0.008236850148670418,0.9467908496732023,0.008104625237036964,0.9463267973856204,0.0084185848204383
1.0,0.0,0.9567894056847535,0.0053151636681437065,0.8716279069767449,0.003031471422908041,0.9295025839793278,0.023465828740584962,0.9550387596899214,0.007455575217702073,0.9404198966408268,0.009027696305790011,0.9486046511627897,0.007857443097334922,0.9502583979328156,0.007836532394894442,0.9494638242894046,0.007995659953390901
1.0,0.0,0.9599489144316727,0.004869134057572279,0.8820114942528732,0.002555642994375287,0.9343167305236273,0.02111957731775391,0.9581034482758624,0.0071559096800710275,0.9443358876117489,0.008613380847604388,0.9522924648786717,0.007584365679095999,0.9537037037037037,0.007457607235847607,0.9528033205619415,0.007852118887397555
1.0,0.0,0.9630113636363637,0.004364830689939952,0.8918055555555554,0.0022600304712201962,0.9393686868686867,0.01937934300518785,0.96135101010101,0.006843026656759414,0.9487247474747477,0.007965850952651402,0.9559090909090906,0.007030980570799534,0.9572979797979797,0.0068639271610230115,0.9565656565656562,0.007500680171858152
1.0,0.0,0.9658926342072411,0.0042717066605551775,0.9015980024968792,0.001877895301381529,0.9445755305867665,0.017298950917511532,0.964712858926343,0.006430041911821592,0.9530212234706613,0.007343339526689942,0.9595443196004996,0.006729826891978323,0.9607240948813981,0.006432601684794242,0.9601935081148567,0.006795602952071419
1.0,0.0,0.968721432983322,0.004005329201354527,0.9105806053119204,0.0018772450761589266,0.9497096973440396,0.015551966522121586,0.96780728844966,0.0063845673457781915,0.9571587399629403,0.007341917136049653,0.962940086473131,0.006366447795787585,0.9643792464484247,0.0060676326995432635,0.9633539221741819,0.006334038683231005
1.0,0.0,0.9717837507635919,0.0038892021436200347,0.9202199144777032,0.0017767916398593747,0.9550946854001221,0.01365968304497977,0.9707269395235189,0.005954485024508915,0.9615455100794139,0.006742547065905718,0.966597434331093,0.005838800836506845,0.9677886377519853,0.005507257972428686,0.9668234575442882,0.005961384108202305
1.0,0.0,0.9747734138972812,0.003252052212677344,0.9292688821752266,0.0011394815631528671,0.9603202416918429,0.012022819459991285,0.97407250755287,0.0053936385905914925,0.9659214501510572,0.005947289328997846,0.9703685800604228,0.005394873784963372,0.9712628398791538,0.005140087192305417,0.9707311178247732,0.005332523981511843
1.0,0.0,0.9778123132098031,0.003023443533265479,0.9399163179916314,0.0009581573178488169,0.9654393305439334,0.0100291597268025,0.9775254034668263,0.00478556339539703,0.9705678421996413,0.005077612370559683,0.9743873281530187,0.004634902817949648,0.9749551703526599,0.004638081466722384,0.9747399880454273,0.004962674132680746
1.0,0.0,0.9807746895328208,0.0026937940941058162,0.9501774098166758,0.0008210197147791083,0.9708338261383794,0.00846289249154574,0.9809639266706088,0.00441168193607526,0.9753163808397393,0.004642596421007792,0.9783973979893551,0.00448148964783213,0.9787640449438197,0.004132032519661893,0.9787699586043759,0.004644765337873205
1.0,0.0,0.9838173302107727,0.002463918388218659,0.9599121779859486,0.000680039602433462,0.9757728337236534,0.0066877000292061015,0.9844320843091335,0.003977039189022711,0.9799297423887589,0.004033511700226192,0.9823243559718972,0.0036747400505726755,0.98269906323185,0.0036094978356468865,0.982751756440281,0.004252230312522943
1.0,0.0,0.9872885283893393,0.0022555748206203215,0.9697972190034757,0.00043860584290358434,0.9813673232908455,0.0049804085749853245,0.9883835457705675,0.0032011411823014767,0.9850289687137894,0.0034361535096826277,0.9868597914252607,0.003223612646333309,0.987178447276941,0.003261681640838472,0.9871436848203942,0.003530567266835051
1.0,0.0,0.9905791284403671,0.0017339946324372258,0.9798623853210995,0.00027234729557429284,0.9870470183486237,0.0033405778272776886,0.9924197247706422,0.002733811222946867,0.9904128440366972,0.002872792258235268,0.9916399082568809,0.0027067378528199833,0.9918061926605504,0.0027238290603525434,0.9918004587155963,0.002827131430188314
1.0,0.0,0.9946140749148701,0.0011505611974688655,0.9897900113507372,5.6469207554293066e-05,0.9934222474460842,0.0017876871512287089,0.996265607264472,0.0018199802859308013,0.9953064699205452,0.0020159226690158053,0.9958796821793416,0.0018799439957598706,0.9960556186152106,0.0016119946012172236,0.9960499432463115,0.0019076670083555776
1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0


==> Acr_bbc_200d.csv <==
Exact_mean,Exact_std,Sinkhorn_mean,Sinkhorn_std,TWQT_mean,TWQT_std,FTQT_mean,FTQT_std,FTKD_mean,FTKD_std,CL1D_mean,CL1D_std,CLKG_mean,CLKG_std,SL1D_mean,SL1D_std,SLKG_mean,SLKG_std
1.0,0.0,0.011176470588235295,0.025902398654475283,0.0111764705882352,0.0259023986544752,0.2005882352941174,0.1747157850233692,0.3823529411764703,0.1695710035929362,0.3699999999999998,0.1572459779385617,0.211176470588235,0.1341627891005503,0.3611764705882349,0.1513537527698228,0.2123529411764703,0.1396721321462155
1.0,0.0,0.02085714285714284,0.02550870199659363,0.0208571428571428,0.0255087019965936,0.2219999999999998,0.1815963228972325,0.4254285714285712,0.1410685171489806,0.4062857142857142,0.1364015680082236,0.2711428571428567,0.1242443280847238,0.3922857142857138,0.1439305388025765,0.2788571428571425,0.1351111409476037
1.0,0.0,0.03000000000000003,0.0234289181214836,0.03,0.0234289181214836,0.2541509433962265,0.1876282995245783,0.468490566037736,0.12940851831986,0.4437735849056604,0.1389704297643157,0.3416981132075471,0.1338132309455118,0.4366037735849055,0.1381106299377986,0.3432075471698114,0.1427167366770004
1.0,0.0,0.03985915492957742,0.023147920531990912,0.0398591549295774,0.0231479205319909,0.2766197183098592,0.1893883911590474,0.4966197183098591,0.1277212422857128,0.4677464788732395,0.1355672397475119,0.3801408450704224,0.1349835964671827,0.4650704225352112,0.1379991346295342,0.3840845070422534,0.1422584715356732
1.0,0.0,0.0506741573033708,0.022387199888521794,0.0506741573033708,0.0223871998885217,0.2951685393258428,0.1921962908470838,0.5267415730337077,0.1235472837491897,0.4906741573033711,0.1328606431991772,0.4085393258426967,0.1276111692955347,0.4835955056179776,0.1342019010057472,0.4117977528089888,0.1342343990173929
1.0,0.0,0.05952830188679247,0.022668812154584158,0.0595283018867924,0.0226688121545841,0.3107547169811321,0.1944578317903565,0.5439622641509435,0.1183142240264354,0.5131132075471697,0.1288203660965653,0.4353773584905662,0.1190652375543626,0.5020754716981133,0.1262853459750795,0.4353773584905662,0.1271827928540209
1.0,0.0,0.06822580645161293,0.02579183053551121,0.0682258064516129,0.0257918305355112,0.3305645161290321,0.1963821285826154,0.5626612903225807,0.1139516699769279,0.5315322580645162,0.1219001431547339,0.4557258064516126,0.1144791796364707,0.516209677419355,0.1194229045236713,0.4579838709677418,0.1199651733628522
1.0,0.0,0.07795774647887325,0.02196133281158812,0.0779577464788732,0.0219613328115881,0.3450704225352112,0.197356563539168,0.5760563380281691,0.1111918087347107,0.5477464788732395,0.1172300657502603,0.4743661971830987,0.1093411405776111,0.5341549295774649,0.1157861916386051,0.4815492957746479,0.1168028602096036
1.0,0.0,0.09031250000000006,0.022121380353630735,0.0903125,0.0221213803536307,0.3618125,0.1986770601220734,0.5889375,0.1076011696904359,0.55775,0.1143429599931714,0.4939375000000002,0.1062921056276053,0.5466250000000001,0.1120073239792827,0.5008750000000003,0.1143699452434948
1.0,0.0,0.10162921348314606,0.02408658318355681,0.101629213483146,0.0240865831835568,0.3737640449438203,0.2012576525796684,0.5999438202247191,0.1050165009488097,0.5700561797752806,0.1103827653188413,0.5085393258426967,0.1046678516633533,0.5582022471910113,0.1095045135142378,0.5167415730337077,0.1104928646896707
1.0,0.0,0.11241025641025627,0.022606952320649937,0.1124102564102562,0.0226069523206499,0.3854871794871794,0.2008699750511623,0.6111282051282051,0.0970520238429802,0.5834358974358974,0.1088626395657763,0.5256923076923078,0.1013660670684509,0.5708205128205127,0.1062311003417356,0.5341538461538462,0.1057075220142251
1.0,0.0,0.1212676056338028,0.021749355182084696,0.1212676056338028,0.0217493551820846,0.3948826291079813,0.1991716131426585,0.6212676056338027,0.0946869446762338,0.5908920187793427,0.1080179974114189,0.5401408450704223,0.0976827666423086,0.5810328638497653,0.1021838724330025,0.5472300469483566,0.1001845813513282
1.0,0.0,0.1330735930735931,0.0203658375580938,0.1330735930735931,0.0203658375580938,0.4061471861471861,0.2001146389088238,0.6294805194805194,0.0914867136884208,0.5996536796536797,0.105667581714441,0.5524675324675326,0.0935981993782823,0.5908658008658008,0.0976734953406487,0.5619913419913422,0.0956080574940406
1.0,0.0,0.14686746987951807,0.020106448865457534,0.146867469879518,0.0201064488654575,0.4182730923694781,0.2001728056216673,0.6369477911646585,0.0870272877349573,0.6060642570281125,0.1004676008007772,0.5647389558232931,0.0882397589548059,0.5989558232931727,0.0944586850765996,0.5742570281124497,0.089464526768854
1.0,0.0,0.1581273408239701,0.021420994619917387,0.1581273408239701,0.0214209946199173,0.43,0.1960649617623636,0.6477153558052432,0.0800566857201963,0.6128089887640449,0.0977704290518421,0.5786142322097378,0.0832413244534292,0.6084644194756555,0.0897383591863361,0.5852059925093634,0.0832882931769571
1.0,0.0,0.16855633802816894,0.017680509791934113,0.1685563380281689,0.0176805097919341,0.4413380281690139,0.1943261466186954,0.6557042253521128,0.0751355648447707,0.6205281690140844,0.091379657295847,0.5879577464788731,0.0788684920603471,0.6162676056338028,0.0847882352238477,0.5936971830985917,0.0788840771603408
1.0,0.0,0.17715231788079475,0.017138760655109317,0.1771523178807947,0.0171387606551093,0.4517549668874172,0.1910135465051292,0.6647682119205298,0.0716887340746061,0.6257947019867551,0.0855644708508623,0.5977483443708611,0.0751480272452956,0.6268543046357616,0.0802796729242814,0.6028476821192055,0.0744183768998129
1.0,0.0,0.18368749999999992,0.017204991099968637,0.1836874999999999,0.0172049910999686,0.462625,0.1883355964097069,0.6735000000000001,0.0687251091305063,0.6325625000000002,0.0797226393112395,0.6101249999999999,0.0721639842650057,0.6365312499999998,0.0755961915686729,0.6124062499999999,0.0711587340365713
1.0,0.0,0.19446745562130188,0.017651865475056268,0.1944674556213018,0.0176518654750562,0.47301775147929,0.1848571660572632,0.6787278106508877,0.0667670857381416,0.6391124260355031,0.0752666210776775,0.6182544378698226,0.0684455226672586,0.6435502958579883,0.0712956121965177,0.621656804733728,0.0673949690991757
1.0,0.0,0.20682584269662918,0.014299132402923215,0.2068258426966291,0.0142991324029232,0.4837640449438202,0.1834674319148018,0.6840449438202247,0.062830341489124,0.6456741573033706,0.0705543052273414,0.6267134831460676,0.0644855910991881,0.6499438202247189,0.0674798150464806,0.6286235955056179,0.0647839472554133
1.0,0.0,0.21680965147453093,0.013747130796767303,0.2168096514745309,0.0137471307967673,0.4926541554959785,0.1807416433310903,0.6889812332439679,0.0612640074753169,0.6503217158176945,0.0662651449794957,0.6336193029490617,0.0616484656581154,0.6555227882037533,0.064265474769922,0.636166219839142,0.0622957255882051
1.0,0.0,0.2276726342710997,0.012179821901991147,0.2276726342710997,0.0121798219019911,0.5034015345268539,0.1778345505987523,0.6960102301790282,0.0572604742633199,0.6557033248081843,0.0630732020631013,0.6423017902813303,0.0575612593558641,0.6622506393861896,0.0617273056903505,0.6434782608695648,0.0601050225209945
1.0,0.0,0.2355745721271394,0.012177781908051669,0.2355745721271394,0.0121777819080516,0.5124938875305627,0.1758933432685614,0.7030073349633252,0.0549795665081546,0.6612713936430318,0.0601838794182132,0.650684596577017,0.0543047746930988,0.669437652811736,0.0585450778345449,0.652078239608802,0.057272762252008
1.0,0.0,0.24505854800936766,0.012893414920157567,0.2450585480093676,0.0128934149201575,0.5204215456674472,0.1752255999602473,0.7088056206088993,0.0521267707225869,0.6668852459016396,0.0573106914468201,0.6582435597189696,0.0524310470353148,0.6772599531615926,0.0579091088723565,0.6598594847775173,0.055287299104315
1.0,0.0,0.25325842696629214,0.01400668947617746,0.2532584269662921,0.0140066894761774,0.5288539325842696,0.1737975900953147,0.7141123595505618,0.049975204052342,0.6721123595505621,0.0549998289928594,0.6654831460674159,0.0514896341651531,0.6839325842696634,0.0554098933474215,0.6678426966292136,0.0548845708892927
1.0,0.0,0.26272727272727275,0.013882476359281406,0.2627272727272727,0.0138824763592814,0.538008658008658,0.1715037987025276,0.7191991341991344,0.0478975083369228,0.6769696969696966,0.0538688190466992,0.6719264069264073,0.048353500773853,0.6897835497835493,0.0529961724251023,0.6754761904761909,0.0534621124378222
1.0,0.0,0.2742708333333335,0.015116374376997798,0.2742708333333335,0.0151163743769977,0.5462500000000002,0.1704976376506268,0.7249999999999999,0.0460619299301374,0.6837291666666668,0.0514728344952191,0.6796875000000003,0.0470384880458427,0.6966666666666668,0.0515346094602668,0.6826875,0.0520088592546714
1.0,0.0,0.2819879518072289,0.013866345149824716,0.2819879518072289,0.0138663451498247,0.5549999999999997,0.1693629330279245,0.7307028112449799,0.045408968317268,0.6887751004016064,0.0486379165368912,0.6862449799196787,0.0465840733070092,0.7024698795180719,0.0496890015095716,0.6907630522088353,0.0504795474098003
1.0,0.0,0.29044573643410837,0.015352103540166286,0.2904457364341083,0.0153521035401662,0.564031007751938,0.1681464682399354,0.735484496124031,0.0439862672231289,0.6947868217054264,0.0451009382466853,0.6927713178294576,0.0446842703687586,0.7085465116279068,0.0480752162104037,0.6970155038759691,0.0482766058379594
1.0,0.0,0.3021535580524346,0.01510105439241619,0.3021535580524346,0.0151010543924161,0.5721910112359551,0.166426071976554,0.7407116104868915,0.0428068915965382,0.7013857677902628,0.0432048243542312,0.6992883895131089,0.042789487695726,0.7146629213483149,0.046552555702394,0.7038576779026218,0.0466468988617771
1.0,0.0,0.31310344827586206,0.01567007445298869,0.313103448275862,0.0156700744529886,0.5800725952813068,0.164725072043847,0.7463157894736842,0.0408405561645442,0.7070598911070779,0.0409303943642814,0.7062250453720506,0.0407679670120791,0.7205263157894735,0.0445763217597886,0.7102177858439204,0.0455459860261406
1.0,0.0,0.32277680140597553,0.017122874120867503,0.3227768014059755,0.0171228741208675,0.5886291739894552,0.1623468347705725,0.7512653778558878,0.0392993505471212,0.7124077328646747,0.039503999456359,0.7127240773286465,0.0401730099149647,0.7264147627416518,0.0431257706988392,0.7156063268892795,0.0429796496783856
1.0,0.0,0.3339352640545145,0.016107557360063633,0.3339352640545145,0.0161075573600636,0.5966950596252132,0.1601052237081154,0.7565587734241906,0.0381414988558897,0.7175809199318567,0.037552645044554,0.7191993185689946,0.0390346489095423,0.7317717206132874,0.0416707561161454,0.7212947189097102,0.041749815700534
1.0,0.0,0.34409917355371894,0.014784622731942322,0.3440991735537189,0.0147846227319423,0.6041818181818182,0.1584468801770884,0.7624132231404963,0.0366455041143049,0.7240495867768595,0.0360219673583774,0.7261983471074379,0.0376862222695718,0.7379008264462807,0.039733594787579,0.7284462809917356,0.0397226192888097
1.0,0.0,0.354446227929374,0.016695548697331444,0.354446227929374,0.0166955486973314,0.6119101123595504,0.1552399437470731,0.7672552166934189,0.0341558550966815,0.7303370786516855,0.0341234036875372,0.7326645264847516,0.0360404962542938,0.7439646869983951,0.0372401996590733,0.7353611556982347,0.0374362795301042
1.0,0.0,0.365203125,0.016935445850991784,0.365203125,0.0169354458509917,0.6191249999999999,0.1527150315436401,0.7719375000000003,0.033477575283688,0.735421875,0.0335155740092852,0.738328125,0.0350505041589543,0.7497656250000003,0.0362859297961603,0.740765625,0.0358763712444817
1.0,0.0,0.377644376899696,0.01699478914995695,0.377644376899696,0.0169947891499569,0.6262765957446811,0.1507808800880642,0.7768237082066868,0.0321732020278346,0.7406079027355622,0.0317551945933635,0.7438449848024318,0.033907525714377,0.755759878419453,0.0352369281637876,0.7467021276595744,0.0343337624641423
1.0,0.0,0.3846153846153845,0.01944577127237276,0.3846153846153845,0.0194457712723727,0.6343639053254434,0.1479087345594303,0.7815680473372784,0.0310603123969682,0.7454733727810651,0.0314381794333103,0.7495118343195266,0.0327448472035175,0.7609319526627217,0.0344930924034015,0.7519674556213021,0.0323474779141203
1.0,0.0,0.39260806916426527,0.019650982820954892,0.3926080691642652,0.0196509828209548,0.6422910662824206,0.1454559921913175,0.7864553314121037,0.0304869988746492,0.7504178674351581,0.0303787237027267,0.7555475504322766,0.0314328349483503,0.7662391930835737,0.0332443296105312,0.7571613832853029,0.0313819852701098
1.0,0.0,0.4042275280898873,0.018974396823584035,0.4042275280898873,0.018974396823584,0.6500140449438202,0.1422893105930282,0.7911376404494382,0.0285380643963897,0.755182584269663,0.0295169088666015,0.7610814606741573,0.0306237077155212,0.7710252808988765,0.0318299796739994,0.7625561797752808,0.0299278078695767
1.0,0.0,0.4138683127572016,0.017886691347378265,0.4138683127572016,0.0178866913473782,0.6579149519890257,0.1392278077900498,0.7951989026063104,0.0272624901720943,0.7603155006858713,0.0281256344183448,0.7661179698216739,0.0290573059287271,0.7758847736625515,0.0305752547197493,0.7680109739368999,0.0285053688002182
1.0,0.0,0.4236278447121821,0.015785596250590762,0.4236278447121821,0.0157855962505907,0.665194109772423,0.1359316960511309,0.7991432396251674,0.0261383228138496,0.7654752342704145,0.0263518939012915,0.7711378848728245,0.0273452527818475,0.7806693440428382,0.0287096134231789,0.7734538152610441,0.0275554269152905
1.0,0.0,0.4334640522875812,0.017009544930314376,0.4334640522875812,0.0170095449303143,0.672392156862745,0.1325906239897619,0.8043267973856203,0.0252207613727381,0.7704705882352936,0.0252454108743863,0.7761960784313723,0.026671981400407,0.7865098039215677,0.0284474479383139,0.7787843137254901,0.0268606649640683
1.0,0.0,0.4415708812260538,0.018258512943418508,0.4415708812260538,0.0182585129434185,0.6805619412515965,0.1291221568682153,0.8092848020434227,0.0238603341968909,0.776040868454662,0.0241568577097936,0.7813282247765007,0.0260915383086765,0.7924265644955301,0.0275710988145042,0.7841379310344826,0.0261405032831925
1.0,0.0,0.4519600499375778,0.017182246352832987,0.4519600499375778,0.0171822463528329,0.6880524344569285,0.1259361283214693,0.8143071161048693,0.0230975604375236,0.7806866416978777,0.0231564855675949,0.7866791510611736,0.0255790924681308,0.7971285892634213,0.0261198476810782,0.7890511860174783,0.024866491441265
1.0,0.0,0.4610513447432762,0.019562209521613846,0.4610513447432762,0.0195622095216138,0.6947677261613695,0.1230250308142597,0.8184718826405873,0.0230818338935188,0.7849388753056239,0.0223149039455286,0.7917359413202935,0.0246565349507517,0.8018948655256721,0.0255166865137833,0.7929584352078238,0.0244024723807553
1.0,0.0,0.47395933014354014,0.018738224402974832,0.4739593301435401,0.0187382244029748,0.7018301435406703,0.1201128315370833,0.8229066985645939,0.0229492901723727,0.7895933014354068,0.0217028635296644,0.7971889952153108,0.0241403889556289,0.8061842105263157,0.0244139049016513,0.7983612440191388,0.0231701096487686
1.0,0.0,0.48251756440281035,0.018460554087438807,0.4825175644028103,0.0184605540874388,0.7087587822014052,0.1177083614347808,0.8266978922716628,0.021969160467557,0.7940046838407494,0.0208264280943446,0.8021194379391104,0.0231616369052126,0.8104683840749415,0.0230741678898656,0.8028454332552694,0.0219839191604841
1.0,0.0,0.4927752293577982,0.01776264721897913,0.4927752293577982,0.0177626472189791,0.7158256880733948,0.1147586878394989,0.8310894495412845,0.0208679645809965,0.798761467889908,0.0200103867902815,0.8068692660550455,0.021846914196728,0.814954128440367,0.0214474192764552,0.8078555045871559,0.0215653509643823
1.0,0.0,0.5043483146067415,0.017196264894518053,0.5043483146067415,0.017196264894518,0.7230224719101126,0.1113145216808128,0.8355730337078647,0.0204699366332549,0.8027865168539318,0.0191252194348722,0.8116629213483137,0.0213268845721744,0.8194044943820219,0.0210756418396849,0.8123033707865158,0.0211106672127601
1.0,0.0,0.5128224917309814,0.015121756244022008,0.5128224917309814,0.015121756244022,0.729261300992282,0.1088858181008064,0.8391620727673651,0.0197721781162029,0.8073098125689081,0.0183019985119874,0.8167805953693494,0.0207478261835246,0.8239691289966925,0.0200838455015892,0.8169459757442116,0.0205500701157107
1.0,0.0,0.5228540540540539,0.015190262537818749,0.5228540540540539,0.0151902625378187,0.736237837837838,0.1065618040678474,0.8425405405405406,0.0190413797217868,0.8119243243243244,0.0174623577211218,0.8210702702702705,0.0193501403818593,0.8285081081081082,0.0190991599523082,0.8218702702702706,0.0197644891882059
1.0,0.0,0.534984093319194,0.01591833789897115,0.534984093319194,0.0159183378989711,0.743690349946978,0.1036447987034499,0.8462248144220572,0.0181329928638404,0.8166171792152699,0.0166265223134883,0.8255779427359491,0.0178031568734624,0.8323966065747613,0.0180894546381853,0.8260339342523864,0.0183584965735253
1.0,0.0,0.5436420395421436,0.01702192335652524,0.5436420395421436,0.0170219233565252,0.7507804370447448,0.1008744458681368,0.8501873048907389,0.0176319396720429,0.8213007284079086,0.0162183121982922,0.8302185223725286,0.0173778686118702,0.8370863683662855,0.017497465842116,0.8310301768990637,0.0180022495826783
1.0,0.0,0.5542083758937693,0.017251481809567107,0.5542083758937693,0.0172514818095671,0.7570990806945861,0.0979839896797671,0.8537997957099078,0.0164340268959833,0.8255056179775273,0.0159778198555815,0.8346169560776301,0.0167991153605654,0.8411235955056178,0.0166452051714367,0.8348621041879469,0.0170622315511006
1.0,0.0,0.5639156626506022,0.014866369272278707,0.5639156626506022,0.0148663692722787,0.7635943775100401,0.0954878312694851,0.8578413654618476,0.0154090104099151,0.829578313253012,0.0154726791454715,0.8385341365461848,0.0163444317535848,0.8445783132530118,0.0157345686941041,0.8391767068273088,0.0160236560215683
1.0,0.0,0.5731262327416171,0.015856181881683307,0.5731262327416171,0.0158561818816833,0.7705226824457593,0.0936278944278242,0.862100591715976,0.0151180923025226,0.8344181459566077,0.0154253367916941,0.8435404339250493,0.0164190817709787,0.8491617357001974,0.0156450016212447,0.8442603550295854,0.0158545287521656
1.0,0.0,0.5804166666666664,0.0148887763691018,0.5804166666666664,0.0148887763691018,0.7769282945736435,0.0905073301425729,0.8658333333333331,0.014396903210968,0.8385368217054257,0.0150862197402171,0.8480038759689923,0.0163165289765156,0.8533914728682174,0.0156716335827728,0.8489244186046515,0.0156989274789376
1.0,0.0,0.5902666666666667,0.015888831485870652,0.5902666666666667,0.0158888314858706,0.7834190476190472,0.0880111408119987,0.8696285714285719,0.0139301106190658,0.8432095238095242,0.0141701068252022,0.8528,0.0153556891153935,0.8576857142857144,0.0151792046553254,0.8532571428571428,0.0150600792293585
1.0,0.0,0.597640449438203,0.01422548135850058,0.597640449438203,0.0142254813585005,0.7893726591760296,0.0852723714564703,0.8733239700374529,0.013614048677598,0.847284644194756,0.0144252505581727,0.8568352059925088,0.0152707863836601,0.8618352059925085,0.0150264534094455,0.8574999999999996,0.0147463408589145
1.0,0.0,0.6077603686635943,0.012969664372320585,0.6077603686635943,0.0129696643723205,0.7952534562211979,0.0831677998015163,0.87689400921659,0.0131840764942575,0.850820276497696,0.0140600702034375,0.8607188940092169,0.0152763579867248,0.865658986175115,0.0145354242327124,0.8617695852534563,0.0144432991227619
1.0,0.0,0.6175067996373531,0.01248495715375861,0.6175067996373531,0.0124849571537586,0.8012148685403444,0.0803841377701968,0.8807524932003632,0.0126741576113998,0.8553853127833179,0.0139392351974126,0.8654850407978242,0.0147149794129144,0.8699637352674522,0.0142902460126803,0.8664097914777875,0.0139591989667715
1.0,0.0,0.6296164139161461,0.011699265877434433,0.6296164139161461,0.0116992658774344,0.8074576271186441,0.0778384876978496,0.8843175735950046,0.0119248725821521,0.859848349687779,0.0132277256135404,0.8699107939339874,0.0135293902930854,0.8737734165923284,0.0136035594633605,0.8706155218554861,0.0132607870142273
1.0,0.0,0.6406321334503947,0.013006827398909238,0.6406321334503947,0.0130068273989092,0.813441615452151,0.0747569485478064,0.8875943810359966,0.0116451507883791,0.8637137840210714,0.0129271566087003,0.8737840210711147,0.013188818062333,0.8771115013169445,0.0132821951487595,0.8741439859525899,0.0128653056888062
1.0,0.0,0.6524459809853066,0.013971434517725282,0.6524459809853066,0.0139714345177252,0.818807260155575,0.0721313041515426,0.8908643042350904,0.0112511399286564,0.8677700950734666,0.0130424024563779,0.8773292999135696,0.0126998353832658,0.8809853068280037,0.0126823210053383,0.8777009507346587,0.0122307447693041
1.0,0.0,0.6615076660988075,0.014253098621006691,0.6615076660988075,0.0142530986210066,0.824020442930153,0.0699687303576288,0.8943781942078368,0.0109135382473914,0.871626916524702,0.0128246097021877,0.8808347529812606,0.0123538738210721,0.8851362862010221,0.0121417251193768,0.8813373083475294,0.012100614923162
1.0,0.0,0.6725419463087247,0.014172666439671107,0.6725419463087247,0.0141726664396711,0.829278523489933,0.0673946004660183,0.8979026845637583,0.0107103638410838,0.8756040268456373,0.0124890610213963,0.885285234899329,0.0120324476294367,0.8891275167785235,0.0113330946469944,0.8851677852348994,0.0118625940960418
1.0,0.0,0.6825454545454543,0.011817476717103892,0.6825454545454543,0.0118174767171038,0.8353553719008263,0.0653956221131936,0.901214876033058,0.0103437634867986,0.8799917355371903,0.0124315185794128,0.8890909090909092,0.012145667791017,0.8929421487603305,0.0110047273000857,0.8887768595041322,0.0115331044886549
1.0,0.0,0.6923371335504888,0.011489125639388063,0.6923371335504888,0.011489125639388,0.8414739413680781,0.0629579483632017,0.9047719869706842,0.0104449467923538,0.8835830618892503,0.0125131470718986,0.8925732899022804,0.0117955569278354,0.8964332247556993,0.0110805336407444,0.8924755700325733,0.0112235665137488
1.0,0.0,0.7029133226324241,0.012104184230679589,0.7029133226324241,0.0121041842306795,0.8468218298555378,0.0601397327882273,0.907704654895666,0.0105945084703205,0.8874398073836275,0.012438707039825,0.8958908507223113,0.0117482829566155,0.9000481540930978,0.010935809974264,0.8959470304975922,0.0110663506320667
1.0,0.0,0.7126207442596991,0.011773062493391604,0.7126207442596991,0.0117730624933916,0.8521060965954084,0.0575965062647373,0.910585906571655,0.0105932531709031,0.8908867775138557,0.012402545594957,0.8993903404592247,0.0115011992038898,0.9035312747426758,0.0105353753094066,0.8996120348376877,0.0108886027405389
1.0,0.0,0.7233177205308352,0.011724297310040757,0.7233177205308352,0.0117242973100407,0.8574551131928181,0.0552646897330718,0.9139578454332552,0.0105589072792301,0.8946682279469165,0.0118786932556482,0.9030601092896174,0.0105927888754944,0.9067213114754094,0.0099417485191196,0.9034504293520688,0.010475643664813
1.0,0.0,0.7309083910700539,0.01061930217943963,0.7309083910700539,0.0106193021794396,0.8623864511162431,0.0525823579795166,0.9171208622016934,0.010797419220918,0.8984911470361817,0.0118897252920621,0.906558891454965,0.0104598401352363,0.910384911470362,0.0098934049133863,0.9073133179368744,0.010357480616388
1.0,0.0,0.7409491268033412,0.00999746867481072,0.7409491268033412,0.0099974686748107,0.8677600607441156,0.0501737660356306,0.9202050113895216,0.0110059925617369,0.9024449506454064,0.0120427602546535,0.910432801822324,0.0102389878046098,0.9136294608959754,0.0098331002648095,0.9110554290053152,0.010411027932645
1.0,0.0,0.7516853932584269,0.009068002802746541,0.7516853932584269,0.0090680028027465,0.8726441947565546,0.0475847058040553,0.9235655430711616,0.0108223084918873,0.9063445692883906,0.0117588467338894,0.9142546816479408,0.0100823274396429,0.9168764044943828,0.0098355539900382,0.9150411985018734,0.0101071869139821
1.0,0.0,0.7604363905325444,0.00899992936630274,0.7604363905325444,0.0089999293663027,0.8776183431952665,0.0453258662323694,0.9266272189349112,0.0106647469000277,0.9096153846153844,0.0117041659436997,0.9175073964497038,0.0099379525064777,0.9199704142011832,0.0098269844261789,0.918180473372781,0.0099837167417246
1.0,0.0,0.7715693430656944,0.008246802417899836,0.7715693430656944,0.0082468024178998,0.8824160583941609,0.0427367238652236,0.9298759124087592,0.0108973261976886,0.913576642335767,0.0117334489327942,0.92087591240876,0.0099012116541974,0.9233138686131392,0.0096939253237603,0.9219416058394166,0.0101335427563786
1.0,0.0,0.7827593659942361,0.007821868629998329,0.7827593659942361,0.0078218686299983,0.8875504322766571,0.0404427972041079,0.932687319884726,0.0111540105872127,0.9168155619596544,0.0116288848477308,0.9241930835734872,0.0098022855819973,0.9266642651296836,0.0099774341767496,0.9252953890489912,0.0101135366169279
1.0,0.0,0.7923399715504984,0.006380918754372611,0.7923399715504984,0.0063809187543726,0.8922617354196302,0.0385339133389156,0.9356187766714084,0.0109074626885144,0.9204409672830726,0.0109706035234534,0.927702702702703,0.0096421229370549,0.9300497866287344,0.0097755067430072,0.9287908961593172,0.0100232929652094
1.0,0.0,0.8030477528089882,0.0054949844285003095,0.8030477528089882,0.0054949844285003,0.8976404494382024,0.0365006608435367,0.9383778089887642,0.0105847895329935,0.9241994382022468,0.0107238549601537,0.931074438202247,0.0096104651228841,0.9331179775280892,0.0099630638083592,0.9319873595505622,0.0098381673553246
1.0,0.0,0.8127342123525328,0.004955276335779214,0.8127342123525328,0.0049552763357792,0.9021582234559336,0.0344084360919354,0.9412907702984036,0.0101967633544501,0.9275017349063152,0.0103381575208469,0.9342192921582232,0.0095435844977798,0.936217904233172,0.0100022583738888,0.9356002775850104,0.009920994676461
1.0,0.0,0.8233721727210415,0.004962889858089112,0.8233721727210415,0.0049628898580891,0.9071692940370116,0.0325114683786162,0.944071281699794,0.0101179668744323,0.9312337217272104,0.0097317547742446,0.9375805346127482,0.0094531950447587,0.939355723098012,0.0097198846099832,0.9387320082248112,0.0094827866974043
1.0,0.0,0.8345429925524719,0.004377083048489496,0.8345429925524719,0.0043770830484894,0.9119837508463096,0.0304522644682406,0.9467637102234256,0.0099512962074676,0.9345700744752884,0.0094396721576913,0.9409410968178736,0.0092306535002282,0.9427149627623568,0.0096340371934478,0.9419837508463104,0.0091912585927359
1.0,0.0,0.8426688963210702,0.003178904695370338,0.8426688963210702,0.0031789046953703,0.917183946488294,0.0286482437702559,0.9495652173913044,0.0095967392291429,0.9380334448160532,0.0088327347626308,0.9442073578595314,0.009061061748657,0.9452909698996655,0.0093143878758015,0.9448361204013376,0.0090454248760858
1.0,0.0,0.852538003965631,0.002957129404000737,0.852538003965631,0.0029571294040007,0.9223463317911436,0.0269242208716535,0.9526173165895572,0.0093986737529921,0.941645736946464,0.0088364762887873,0.9471249173826832,0.0087797916394083,0.9484137475214806,0.0089616904008363,0.9478651685393256,0.0088931385664255
1.0,0.0,0.8613202614379086,0.002616633015339475,0.8613202614379086,0.0026166330153394,0.9268954248366008,0.0248655447108686,0.9550522875816988,0.0090299528625136,0.9449346405228756,0.0086902915412829,0.9498496732026136,0.0085307789453442,0.9514052287581696,0.0085720019479127,0.9506274509803916,0.0083723525817164
1.0,0.0,0.8719250645994837,0.0025687860828388738,0.8719250645994837,0.0025687860828388,0.9316795865633072,0.023133312153733,0.9578036175710584,0.0084676493987192,0.9486498708010328,0.008306747548295,0.9534689922480608,0.0083842340070529,0.9545930232558127,0.0081196668020527,0.9540633074935388,0.0080653146822316
1.0,0.0,0.8820689655172417,0.002153939858511813,0.8820689655172417,0.0021539398585118,0.9364048531289914,0.0215045545962073,0.9607407407407408,0.0077572304279735,0.952522349936143,0.0082804406669772,0.9567496807151984,0.0080072936377723,0.9577011494252878,0.0080718431155639,0.9571839080459772,0.0079723439495027
1.0,0.0,0.8918813131313127,0.0020371370359738637,0.8918813131313127,0.0020371370359738,0.9412247474747468,0.0199992786001412,0.9638194444444445,0.0074241431098627,0.9559217171717168,0.0076985937899209,0.9599242424242428,0.0074390442016991,0.9607133838383838,0.0077262282048051,0.9604356060606056,0.0075562960250982
1.0,0.0,0.9018476903870168,0.0017301587209664607,0.9018476903870168,0.0017301587209664,0.9462546816479396,0.0181014033922254,0.9669975031210992,0.0072332253570271,0.9599313358302122,0.0071693992885844,0.963258426966292,0.0071456229016254,0.9641635455680402,0.0072651748293607,0.963832709113608,0.0071634863876751
1.0,0.0,0.9109264978381717,0.0016944641034917407,0.9109264978381716,0.0016944641034917,0.9510932674490424,0.0160648491372447,0.969962940086473,0.006786819940941,0.9632118591723288,0.0070029836197029,0.9660901791229152,0.0069637474206616,0.9672637430512658,0.0067661835392855,0.9670907967881408,0.0067915542699357
1.0,0.0,0.920653634697618,0.0016043893394780062,0.920653634697618,0.001604389339478,0.9562003665241297,0.0142244368680809,0.972877214416615,0.0062201207385988,0.9670739156994506,0.0065060183914816,0.9697617593158218,0.006574486663892,0.9705742211362248,0.0064487273529128,0.9702260232131948,0.0064066745019298
1.0,0.0,0.9294561933534744,0.0009978939314147332,0.9294561933534744,0.0009978939314147,0.9611722054380668,0.0124358673711467,0.9760845921450146,0.0055695288089064,0.9707190332326284,0.0056082273344805,0.9734259818731108,0.0058675517301755,0.9739818731117824,0.0058699405857989,0.9734984894259818,0.0057220384294912
1.0,0.0,0.9399701135684393,0.0009231182887053593,0.9399701135684392,0.0009231182887053,0.9664554692169754,0.0106735255382164,0.9792169754931266,0.0050928829548212,0.9743753735803942,0.0051783139422185,0.9770233114166172,0.005039614531474,0.9772384937238496,0.0051541263335644,0.9769515839808725,0.0051190981953138
1.0,0.0,0.9501301005322285,0.0006261502649518908,0.9501301005322283,0.0006261502649518,0.9715375517445304,0.0087156423258787,0.982359550561798,0.0043448747094567,0.9783323477232402,0.0047416495905811,0.9806859846244826,0.0042399090393856,0.9807332939089304,0.0041742066394376,0.9808574807806032,0.0044345790944384
1.0,0.0,0.95980093676815,0.0004983120100925728,0.95980093676815,0.0004983120100925,0.9764637002341914,0.0071332526512965,0.9857962529274008,0.0041005514385457,0.9826873536299764,0.004269795977266,0.9845491803278688,0.0038050756230203,0.9846252927400472,0.0037439792559535,0.9845901639344268,0.0039621735408168
1.0,0.0,0.9698609501738116,0.0003752986034924972,0.9698609501738116,0.0003752986034924,0.981616454229432,0.0053846628768218,0.9893626882966392,0.0033186768903441,0.9873406720741598,0.0034968249487944,0.9885341830822704,0.0032062961879539,0.9886500579374272,0.003140502523944,0.9886964078794896,0.0033388198941847
1.0,0.0,0.9799139908256866,0.00022140750660905312,0.9799139908256866,0.000221407506609,0.9874025229357798,0.0036557710270827,0.993377293577981,0.0027431698451199,0.9920642201834864,0.0029714008698535,0.9928153669724766,0.002666691297748,0.993044724770642,0.0028144909790234,0.9929071100917428,0.0027278817514409
1.0,0.0,0.9897900113507373,5.646920755429313e-05,0.9897900113507372,5.646920755429313e-05,0.9932349602724178,0.0017394427018833,0.9966628830874014,0.0017144499457847,0.9962656072644724,0.0016915646222429,0.9965437003405224,0.0016233836944607,0.9966628830874008,0.0017349928539646,0.9965493757094216,0.0017076731396438
1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0


==> Acr_bbc_50d.csv <==
Exact_mean,Exact_std,Sinkhorn_mean,Sinkhorn_std,TWQT_mean,TWQT_std,FTQT_mean,FTQT_std,FTKD_mean,FTKD_std,CL1D_mean,CL1D_std,CLKG_mean,CLKG_std,SL1D_mean,SL1D_std,SLKG_mean,SLKG_std
1.0,0.0,0.7094117647058822,0.12666059598152252,0.0058823529411764705,0.019509557590325865,0.22882352941176454,0.18337380281025276,0.3976470588235291,0.16176363636010072,0.3564705882352939,0.14923565350416979,0.2170588235294116,0.1487421307272664,0.33058823529411746,0.17445515778022894,0.23176470588235265,0.14428441731380687
1.0,0.0,0.7214285714285711,0.10088384915539338,0.01571428571428571,0.023343049483383137,0.2631428571428568,0.19107835768477344,0.4508571428571427,0.14566273597959511,0.4071428571428569,0.13415647276100198,0.30057142857142805,0.12920352557267223,0.38714285714285696,0.14270706402434666,0.3142857142857139,0.13346252244716184
1.0,0.0,0.7367924528301889,0.09097294595478606,0.02811320754716984,0.026749234342572287,0.28622641509433977,0.1914709506831263,0.5000000000000002,0.1379166556873546,0.4481132075471697,0.1309215086921712,0.3760377358490566,0.13847706993002276,0.4422641509433963,0.1415300613896811,0.3900000000000001,0.1402346352973767
1.0,0.0,0.7500000000000001,0.08872959977714194,0.03943661971830983,0.03117738538194178,0.31338028169014087,0.1913459463285123,0.536056338028169,0.13376307786456482,0.48338028169014075,0.13185205080290696,0.4215492957746478,0.13797433557846106,0.48028169014084504,0.1438344725197086,0.42943661971830954,0.1342911031189682
1.0,0.0,0.7607865168539324,0.08894583858586194,0.053595505617977546,0.03422284516105891,0.3369662921348314,0.19491383378478228,0.5689887640449439,0.12728427914003151,0.5101123595505619,0.1244809955079334,0.46191011235955065,0.12741686978068875,0.5157303370786518,0.14093399558741426,0.47303370786516846,0.1388947662491377
1.0,0.0,0.770377358490566,0.08088179914256528,0.06320754716981133,0.03495661757292247,0.35424528301886793,0.19763813209164618,0.5930188679245283,0.12035621154526827,0.5306603773584905,0.12401534574711341,0.49075471698113204,0.12408425690791218,0.5377358490566035,0.14395991491443577,0.4977358490566036,0.1369980238038706
1.0,0.0,0.7734677419354843,0.08065399145205898,0.07298387096774199,0.03528859390116488,0.36443548387096775,0.19133035198318749,0.6162903225806452,0.11705044404705563,0.5495161290322582,0.12342145842431036,0.518145161290323,0.12157575692635622,0.5601612903225808,0.14050979354182203,0.5250000000000002,0.1351209617254357
1.0,0.0,0.7785915492957749,0.0769078571304334,0.08274647887323944,0.0335727942445993,0.3798591549295775,0.1931935949403268,0.6341549295774649,0.11437267986206147,0.565774647887324,0.12000884381879223,0.5361971830985915,0.12182903197977216,0.5774647887323945,0.1378843746537512,0.5459154929577468,0.1314601441128851
1.0,0.0,0.7853124999999997,0.07542781627987116,0.0951875,0.03291626450176265,0.39331249999999995,0.1926181759823044,0.6498125000000001,0.1111110614149195,0.5856874999999999,0.12143766083365572,0.5559375,0.11575288535820608,0.5933124999999999,0.13588613972274732,0.5638125,0.12374146119530836
1.0,0.0,0.7913483146067414,0.07355912987303699,0.10584269662921349,0.03246510562040531,0.40735955056179785,0.19321350242151852,0.6671910112359549,0.10896883867438979,0.598370786516854,0.11805640755258348,0.5737078651685391,0.11395297116095546,0.60938202247191,0.13150257423113615,0.5834269662921345,0.12012327706029996
1.0,0.0,0.7939999999999996,0.07487901264823292,0.11512820512820497,0.03303117488275943,0.41615384615384604,0.1923485426697916,0.6753333333333331,0.10513119445405952,0.6097435897435894,0.11379185584337204,0.590153846153846,0.11007063657561186,0.6218461538461536,0.12535418853722607,0.5960000000000001,0.11662485584973895
1.0,0.0,0.7961502347417833,0.07120126561560511,0.12455399061032858,0.03273923388984502,0.42910798122065735,0.19402455742859523,0.6830985915492956,0.102074624608456,0.6219718309859155,0.11210040747272573,0.6027699530516432,0.10755559103140616,0.6338967136150235,0.12208374731567243,0.6102347417840374,0.11319321848178325
1.0,0.0,0.7955411255411262,0.06832385398010331,0.13428571428571426,0.03046327451612614,0.4411688311688314,0.1935361211908022,0.6914718614718616,0.09760125004537386,0.631082251082251,0.10792960523027648,0.6142424242424244,0.10393558953860146,0.6446320346320346,0.11919171916310094,0.6217316017316017,0.110480024089058
1.0,0.0,0.7976305220883535,0.06418644466737065,0.1448995983935743,0.028265104749739846,0.45220883534136547,0.19123973416951565,0.700441767068273,0.09393658429838325,0.6433333333333334,0.10390311120675477,0.6263052208835344,0.09842123207705616,0.6552208835341362,0.1146561728261046,0.6333734939759039,0.10550453046334626
1.0,0.0,0.8001123595505617,0.062302230970009614,0.15640449438202253,0.02972339011222,0.4631460674157304,0.18977881034999736,0.7059925093632959,0.08983690828025305,0.6509737827715355,0.09898798465288812,0.6365543071161051,0.0940304969088103,0.663558052434457,0.10950564718378264,0.6440074906367041,0.10192410988691719
1.0,0.0,0.8016901408450707,0.058911049924557014,0.16612676056338027,0.028646395047482422,0.4730281690140844,0.187763713905196,0.7127464788732394,0.0857481919930292,0.6592605633802813,0.09562417627709471,0.6475000000000002,0.09204887391731928,0.6735563380281688,0.10435766130914349,0.6530281690140847,0.09865367760775379
1.0,0.0,0.8044039735099341,0.05628214766342564,0.1763576158940397,0.028409824160928472,0.482748344370861,0.18383197906367688,0.7186092715231787,0.08309606442537358,0.66523178807947,0.09018240947944582,0.6567549668874171,0.08761669494510625,0.6795695364238409,0.10032058498166102,0.6604635761589402,0.0940308968890317
1.0,0.0,0.8051249999999996,0.0526421438820647,0.18643749999999992,0.02826430777057878,0.4909375000000001,0.18005994010676,0.7256875000000004,0.07906383398084109,0.6709374999999997,0.08734416927448564,0.6659375000000002,0.08262833295093154,0.6880937500000003,0.09500585405482918,0.6698125000000001,0.08999264292846389
1.0,0.0,0.807869822485207,0.0492580360880692,0.19414201183431967,0.027272843451248707,0.4995266272189348,0.17698180339780106,0.7315976331360946,0.07402255709390168,0.6765384615384616,0.083015510899429,0.672455621301775,0.07975806239627929,0.6937573964497041,0.08966449198657164,0.6762426035502962,0.0854955413338591
1.0,0.0,0.8088483146067412,0.04579319417774745,0.2041573033707865,0.02669834103390852,0.508567415730337,0.17491921729174684,0.7363483146067413,0.06998162418644091,0.6832022471910112,0.07810360804209547,0.6790168539325842,0.07659103858986181,0.6985393258426967,0.08459010236728504,0.6838764044943818,0.08120982298387361
1.0,0.0,0.8093297587131367,0.04373225323212941,0.21367292225201065,0.02579166502919054,0.5162734584450404,0.17214437546326314,0.7412332439678285,0.0666299184512368,0.6868364611260049,0.07520735160376874,0.6851742627345843,0.07255293543690733,0.7039410187667562,0.08149980155877411,0.6917694369973191,0.07758090116185858
1.0,0.0,0.8128644501278777,0.04128364473664138,0.22427109974424553,0.025188102599352672,0.5251150895140664,0.16971458473906603,0.7467263427109977,0.06245590800863321,0.6917391304347825,0.07045880773077311,0.6916368286445015,0.06856534231583745,0.7084654731457803,0.07731191296878133,0.6977493606138104,0.0731613204030749
1.0,0.0,0.8146943765281175,0.03952312717931904,0.23444987775061127,0.024931431364229005,0.5335941320293399,0.16699754062194164,0.751564792176039,0.059904590541611305,0.6966748166259168,0.06701480903987879,0.6983863080684597,0.06517029492936494,0.7133251833740831,0.07504190877213879,0.7035207823960882,0.06936755647859297
1.0,0.0,0.815737704918033,0.03658028648437713,0.24281030444964866,0.02392172791100959,0.5407962529274003,0.16474662635002307,0.7558079625292738,0.05656584223963248,0.7025995316159248,0.0635549857670629,0.7037002341920372,0.06207766111598392,0.7191569086651053,0.07140874297670219,0.710632318501171,0.06561333700912746
1.0,0.0,0.8168314606741564,0.034913994280106934,0.2517528089887641,0.02453342934466501,0.5482696629213483,0.1625217820173567,0.7595056179775278,0.05331100614166258,0.7072808988764043,0.05954048674577662,0.709438202247191,0.05867148488399295,0.7242247191011237,0.06780567375045722,0.7159101123595505,0.06287813925693567
1.0,0.0,0.8171645021645021,0.0334378176363598,0.2596969696969696,0.023907668636413876,0.555822510822511,0.16114578190393494,0.7644805194805199,0.05082543760977479,0.7114718614718615,0.056434594683325845,0.7144805194805193,0.056472433912997506,0.7293073593073597,0.0643624245338252,0.7216233766233766,0.05999451431354679
1.0,0.0,0.8197708333333331,0.03138788331108042,0.27122916666666663,0.023384792586327457,0.5646666666666667,0.1593740250514842,0.7686666666666666,0.048749038452055644,0.7148124999999997,0.054228246246510896,0.7193125000000002,0.05390469905176274,0.7340833333333334,0.06134171138430649,0.7265625000000001,0.05701666955933931
1.0,0.0,0.8226506024096385,0.029851381579044323,0.2822489959839358,0.02328160632372723,0.5731325301204816,0.15835142750843187,0.7728714859437753,0.04622479056089916,0.7181124497991968,0.05250209573849947,0.7257630522088353,0.05156011470409607,0.7388152610441766,0.05798608184148695,0.7313453815261042,0.05512792102016204
1.0,0.0,0.8248643410852711,0.027388945995028474,0.2910852713178294,0.022301141338364056,0.5812209302325583,0.15664504504455604,0.7773643410852712,0.04356740872968309,0.7229069767441859,0.050226322107895065,0.7307170542635657,0.048030258794537026,0.7430813953488373,0.054660958355733986,0.7362596899224804,0.05215093953671039
1.0,0.0,0.8264794007490631,0.027278184876734567,0.29936329588014987,0.02228703603442009,0.5879962546816481,0.15468538754536768,0.7809550561797747,0.04130939705588944,0.7274531835205997,0.048533617942472886,0.7362734082397003,0.04542196886275396,0.7472471910112358,0.052274002088122946,0.7425093632958801,0.049144014611877444
1.0,0.0,0.8295099818511804,0.02605202313437937,0.3085299455535389,0.021962322333801586,0.5951179673321232,0.15299468345050432,0.7855172413793103,0.03842699747487018,0.7317241379310344,0.04729248281597655,0.7417785843920147,0.04359955590327569,0.752431941923775,0.0497092809437827,0.7483847549909257,0.04588926258797563
1.0,0.0,0.8307205623901582,0.025212034136242328,0.31924428822495615,0.021255026602384274,0.6030931458699471,0.1516001812453507,0.7899121265377859,0.03727361493756748,0.735992970123023,0.045617469711627015,0.748224956063269,0.04191453245061195,0.757644991212654,0.04780284037934872,0.7543409490333919,0.04362035831978789
1.0,0.0,0.833321976149915,0.024792432253740726,0.32902896081771726,0.021416374809158614,0.6110732538330494,0.1499809169766785,0.7939352640545144,0.035883602884237635,0.7405451448040885,0.044005421986676285,0.7532197614991482,0.04066309272526843,0.7624531516183986,0.04513697338147401,0.7600340715502553,0.041430935062255835
1.0,0.0,0.8358016528925625,0.02396206276919639,0.3393719008264462,0.02041423358826826,0.6191404958677686,0.14729437096897105,0.7979173553719009,0.03519739141286378,0.7440826446280989,0.04109760721456152,0.7570082644628102,0.03882116144999727,0.767090909090909,0.043468305854084004,0.7643966942148759,0.039704130820793486
1.0,0.0,0.8379614767255219,0.02327212585664704,0.3508988764044945,0.02028437150488971,0.6256661316211877,0.14527509785319195,0.8013162118780096,0.03462229807260659,0.7482825040128411,0.039249035617648725,0.7613483146067413,0.03812317646207566,0.7707062600321025,0.04175908281629274,0.7681701444622795,0.03842701657833115
1.0,0.0,0.8400000000000002,0.02366762028595187,0.3609062499999999,0.0208510107293987,0.6321718749999998,0.14345113207961055,0.8048906250000001,0.033822733404056435,0.7521875000000001,0.0376669460950181,0.7657031249999998,0.036998188696162886,0.7747499999999996,0.04114316183310419,0.772453125,0.037536216235748585
1.0,0.0,0.8422796352583588,0.023255338813798737,0.37244680851063805,0.020654445965812625,0.6399392097264438,0.14131903008560479,0.808191489361702,0.03244052244369727,0.7562765957446806,0.0363006606600667,0.7689817629179327,0.03625535622547993,0.7777203647416414,0.039338294432945585,0.7758054711246203,0.03592319421378632
1.0,0.0,0.8448668639053254,0.022374625895590923,0.38264792899408273,0.021477797354696584,0.6470857988165677,0.1395961100397767,0.8117307692307691,0.03087066164546699,0.7607396449704139,0.0350224010103387,0.7734023668639048,0.034922761613834875,0.7815384615384615,0.03794941248077877,0.7802958579881653,0.034731812493183516
1.0,0.0,0.8467435158501441,0.02195458578344144,0.3926080691642651,0.02247141601089192,0.6534149855907782,0.1375025554708211,0.8151440922190202,0.029226431192412666,0.7649711815561961,0.03415252789313334,0.7778818443804036,0.03340788274849185,0.7856628242074929,0.036241627959750486,0.7844956772334295,0.033054842980820655
1.0,0.0,0.8490870786516858,0.0220826316208716,0.4012499999999998,0.0220534198033342,0.6604353932584268,0.13565116221140305,0.8193820224719102,0.028151617564870886,0.76938202247191,0.03239544766889278,0.7823174157303372,0.03236833660276653,0.789508426966292,0.03468939347089922,0.7893398876404496,0.03188511282849486
1.0,0.0,0.8513305898491085,0.021653356593066067,0.4106447187928666,0.021794318804876093,0.6665432098765431,0.13298048891619563,0.8225102880658433,0.026516803998324092,0.7734842249657063,0.031177893717128778,0.7873799725651578,0.03134663344242231,0.7937585733882031,0.03350387091134989,0.7936213991769547,0.03046093821327305
1.0,0.0,0.8536546184738956,0.021496579751020654,0.4209370816599732,0.020557751348803673,0.6739491298527444,0.13008719226434878,0.8260508701472561,0.02580775374716341,0.7771485943775102,0.02993783982923735,0.7915528781793845,0.030420516661027065,0.797269076305221,0.03220780042871256,0.7976974564926371,0.029018533853885493
1.0,0.0,0.8564705882352932,0.02106563425687566,0.4309542483660126,0.019219580771145415,0.6806405228758166,0.12760991531446525,0.8301307189542481,0.025002114481898045,0.7811633986928099,0.02860511558924945,0.7962091503267966,0.029219414597392735,0.8014379084967317,0.03127189736461118,0.8021568627450973,0.028266972667297822
1.0,0.0,0.8588505747126435,0.0202114936330911,0.4405108556832696,0.018897068925639023,0.6872669220945085,0.12449515465276448,0.8336270753512135,0.024340045247865254,0.7850191570881223,0.028501704282173138,0.8002298850574712,0.028174848786314734,0.8059514687100896,0.03081841439250959,0.8061941251596418,0.02783716732175961
1.0,0.0,0.8609612983770282,0.0204406217704325,0.4505118601747815,0.019088488146576117,0.6940574282147317,0.12176667094176889,0.8377652933832707,0.02484700324341652,0.7880898876404494,0.028102158507184394,0.8052559300873909,0.02786034384285008,0.8102621722846441,0.02942451811869932,0.8108239700374534,0.02760065286089843
1.0,0.0,0.8633007334963326,0.020250182280992537,0.45940097799511015,0.01889162092422302,0.700684596577017,0.1193971322154841,0.8405867970660142,0.023997651541094754,0.7914058679706596,0.02696127331537059,0.808581907090465,0.026958238295337687,0.8142420537897315,0.028555308871028563,0.8147066014669929,0.026059059482147224
1.0,0.0,0.8658612440191391,0.019609214725939194,0.46995215311004734,0.01912400747522606,0.7076913875598089,0.11696346388558426,0.8443779904306227,0.02249408195281853,0.795633971291866,0.02630457296846187,0.8126076555023927,0.025467077445346754,0.8174162679425839,0.027358381402111224,0.8183971291866032,0.025504782332779256
1.0,0.0,0.869016393442623,0.019637962408050283,0.4803161592505853,0.0189461901094338,0.7146838407494144,0.11458851744679753,0.8475175644028102,0.023003082968153215,0.799613583138173,0.02601411593130378,0.8170491803278687,0.024051830093644994,0.8213231850117098,0.026340668079640264,0.8227283372365344,0.0239460041337858
1.0,0.0,0.8707912844036695,0.019492751437335903,0.48944954128440366,0.017885496986130192,0.7211353211009175,0.11145456358875816,0.8509403669724775,0.02302904203841979,0.8043807339449538,0.02580462786251663,0.8208830275229356,0.02386627145535533,0.8253899082568804,0.026210900395711504,0.8263532110091744,0.023244018211740526
1.0,0.0,0.8728314606741577,0.018812344484725806,0.49857303370786527,0.016897214088692134,0.7272359550561799,0.10835866976373205,0.8549213483146064,0.02205585637430543,0.8082359550561788,0.02473036260329789,0.824730337078651,0.022908949609829973,0.829539325842696,0.025157147803263644,0.8300786516853926,0.02225675370464
1.0,0.0,0.8752921719955897,0.018149290385636226,0.5079713340683573,0.01614818333915857,0.7338478500551264,0.10563352024145936,0.8584674751929436,0.02115470355335991,0.8122050716648289,0.02459572114231051,0.8280154355016538,0.02192438730041185,0.8325468577728776,0.024006577846018753,0.8334509371554571,0.021569625100551354
1.0,0.0,0.8773405405405406,0.017877054352313165,0.5177621621621622,0.016102850584044648,0.7403999999999997,0.10342151355865983,0.8618162162162164,0.020219615265631014,0.8161729729729725,0.02383920814839369,0.8322162162162161,0.021550152150422407,0.8364540540540543,0.022503153906052877,0.8373945945945944,0.020696474964782278
1.0,0.0,0.8798621420996818,0.017422504537894973,0.527910922587487,0.01686700310196215,0.7467126193001059,0.10101646850667848,0.8650795334040295,0.01940983281883764,0.8196076352067868,0.023286808457988927,0.83643690349947,0.020923917704130185,0.8398303287380697,0.021780174894053064,0.840742311770944,0.019792229521505063
1.0,0.0,0.8824141519250779,0.01678018293053173,0.5390738813735694,0.017003500658719663,0.7534651404786681,0.09851001400933328,0.8682622268470346,0.018955179081073522,0.8235796045785642,0.022673445162840297,0.8406347554630598,0.020294498010200775,0.8436628511966704,0.02108412686564226,0.8447138397502606,0.01950855622096768
1.0,0.0,0.8846271705822265,0.016269865440212906,0.5494484167517873,0.01704022770511914,0.7598978549540345,0.09610354200100857,0.8707763023493359,0.017886466722822104,0.82782431052094,0.022592452257879436,0.8447293156281915,0.019745720631855167,0.8478038815117463,0.020321473869665214,0.8487334014300306,0.019559693481551937
1.0,0.0,0.8865963855421686,0.015924577858293112,0.55855421686747,0.01697581858047363,0.7655823293172693,0.0929798542823449,0.8734738955823294,0.016865067241388743,0.8314859437751002,0.021746960139710097,0.8481827309236946,0.019272555833733652,0.8512248995983934,0.019971784988071253,0.8521787148594377,0.018948448615658305
1.0,0.0,0.8887869822485208,0.015732707338865358,0.569161735700197,0.01590290123408397,0.7721104536489153,0.09088708172258768,0.8765384615384616,0.01631647491156094,0.8353747534516763,0.021031253529656558,0.8522485207100595,0.018571033123736206,0.8551183431952665,0.018715909192356786,0.8562524654832347,0.018117055279389855
1.0,0.0,0.8907461240310076,0.015501680440474083,0.5786240310077518,0.015669548446356374,0.7784302325581395,0.08836095953599639,0.8795155038759688,0.015956463343502737,0.8394767441860463,0.020014895525734704,0.8559011627906977,0.017972805421565957,0.8585077519379845,0.01778304331123586,0.8598449612403105,0.01776325339242416
1.0,0.0,0.893133333333333,0.015626185941387934,0.5879047619047618,0.015313207732730583,0.7848952380952388,0.08496700920393294,0.8822000000000004,0.014943397361930559,0.8432476190476196,0.019622327511318618,0.8596476190476188,0.01766847892129626,0.8619809523809525,0.017456745377752218,0.8633047619047619,0.017341941870673103
1.0,0.0,0.8951685393258437,0.015504622812697311,0.5971629213483154,0.015362001467519728,0.791385767790262,0.08232099831255234,0.8851029962546824,0.014493641045040088,0.8468352059925085,0.01893617735976834,0.8635486891385764,0.017229408356326456,0.8654119850187262,0.016791196178409237,0.8669850187265915,0.01741412944194592
1.0,0.0,0.8979354838709678,0.014592874444053638,0.6059631336405531,0.014923736701497946,0.79726267281106,0.07993142540789379,0.8877880184331799,0.014340240818847896,0.8504608294930871,0.01848581195640282,0.8667096774193547,0.016537438935155895,0.8684884792626731,0.01640019330173461,0.8697788018433179,0.016943138180587607
1.0,0.0,0.9004805077062557,0.014351429995981902,0.6161922030825024,0.013319713403004698,0.8032910244786947,0.07709491667646007,0.8907615593834993,0.013638803234898217,0.8546600181323663,0.017979269820506395,0.8702447869446961,0.016069553223099133,0.8718404351767904,0.016595087932022756,0.8734360834088846,0.015870223453301625
1.0,0.0,0.9031311329170387,0.013722720226897378,0.6261284567350579,0.012721732714334284,0.80957181088314,0.07483654786490052,0.8937734165923285,0.013620618295127528,0.8587867975022305,0.017681938469614574,0.873363068688671,0.015962113788401334,0.8754594112399644,0.01627314993161054,0.8766458519179301,0.015695745841429465
1.0,0.0,0.9055136084284457,0.01266263909078757,0.6366812993854256,0.012437598855118151,0.8155487269534679,0.07244393920113981,0.8964003511852506,0.013312075177611269,0.8625987708516243,0.01728918728248883,0.8772431957857769,0.015315552747045264,0.8791483757682177,0.015895436919174364,0.8806935908691835,0.01504824443224728
1.0,0.0,0.9079343128781331,0.012603725213483697,0.6477960242005187,0.0132543245487973,0.82123595505618,0.07022364788758143,0.899360414866033,0.012789553417982956,0.866810717372516,0.016864566819942,0.8812013828867762,0.015421655758981748,0.8828176318063963,0.015559963308357792,0.8842178046672433,0.014983615711225228
1.0,0.0,0.9099488926746164,0.01206601993487985,0.6582197614991481,0.014006357535803522,0.8263969335604768,0.06802296639926783,0.902137989778535,0.01228401950754447,0.8699829642248722,0.01645717600007848,0.8843952299829644,0.014933331543657825,0.8859965928449745,0.01498408521248329,0.8868483816013629,0.014593565287949544
1.0,0.0,0.9123573825503358,0.011455232026150246,0.6688422818791941,0.014070780315961822,0.8321560402684568,0.06601738744897466,0.9050755033557044,0.012701561154391593,0.8738506711409394,0.016719971240736875,0.8873909395973155,0.014975645269601413,0.8892365771812081,0.015126029695759914,0.8907046979865776,0.014580952025663004
1.0,0.0,0.9142892561983471,0.01141590982195647,0.6793057851239672,0.014327785290232296,0.8375289256198346,0.0634514965286124,0.9078842975206609,0.012633777010962908,0.8777024793388429,0.016002347686514318,0.8908181818181816,0.01466279445233959,0.8921735537190084,0.014883127325845746,0.8937933884297525,0.013780354229619967
1.0,0.0,0.916669381107492,0.011618472321543078,0.6899022801302935,0.013068446939241517,0.8426628664495116,0.061556763218878895,0.9108550488599346,0.012370055298919866,0.8814250814332248,0.0157521812328889,0.8946742671009773,0.014445262516970118,0.8953583061889253,0.01483046364451988,0.897109120521173,0.013388957013584625
1.0,0.0,0.9189486356340292,0.011684188792810257,0.6996147672552167,0.01212280821301818,0.8478009630818616,0.058925946832686454,0.9135473515248794,0.01204658905827103,0.8851605136436598,0.015461928202608546,0.8978571428571432,0.014303672860961937,0.8986918138041734,0.014630470821212677,0.900593900481541,0.013291179100301198
1.0,0.0,0.9212826603325415,0.011285468667453133,0.7092003167062547,0.012290528793560929,0.8530958036421222,0.05657523341334875,0.9161361836896278,0.01171474989192208,0.8887885985748218,0.015326513212343337,0.9010688836104512,0.01384316800071723,0.9020585906571652,0.014126527982137054,0.904069675376089,0.012978543498761912
1.0,0.0,0.9237939110070258,0.01050231110177029,0.7197658079625292,0.01199901517079654,0.8583060109289616,0.05408799562314997,0.9187197501951601,0.011383585418232702,0.8921545667447306,0.015388068355803782,0.9044730679156905,0.013248663496144078,0.9050195160031221,0.013680617406901336,0.9072599531615925,0.012510229908492534
1.0,0.0,0.9256505003849114,0.009822518397894595,0.7302848344880679,0.011801925499124113,0.8630869899923017,0.05167712801348122,0.9214549653579673,0.011446029753797122,0.8961585835257893,0.01467715234185253,0.9075904541955353,0.012825776951237513,0.9085065434949962,0.012983503802976828,0.9105003849114703,0.012407110021370312
1.0,0.0,0.9281321184510253,0.009511822845190553,0.7394912680334094,0.01053164786937146,0.8685801063022018,0.04955414131184497,0.9241305998481394,0.011481119899244229,0.8996355353075173,0.014240649468839604,0.9109415337889136,0.012555501092940537,0.9115110098709183,0.012618310704173057,0.9136902050113895,0.012301646521531978
1.0,0.0,0.930277153558053,0.009098382781147416,0.7491685393258427,0.009944801294557281,0.8736254681647941,0.04709809472206579,0.9268689138576788,0.011274169720571164,0.9032134831460684,0.013879846626609646,0.9143520599250947,0.012574554837646499,0.914831460674158,0.012572002224738922,0.9167640449438211,0.01219170102238579
1.0,0.0,0.9326923076923077,0.00915069674213752,0.7585650887573964,0.009348936875739287,0.878394970414201,0.044768638809831195,0.9297781065088755,0.011327353023022435,0.9063979289940832,0.013825772927450396,0.9175000000000001,0.01245348651398954,0.9179955621301776,0.012326868577581224,0.9198298816568047,0.012363755855725392
1.0,0.0,0.9347591240875905,0.00872485998984509,0.768408759124088,0.008593370857643726,0.8831897810218977,0.04248494419489857,0.9325620437956204,0.011687904778885937,0.9100729927007302,0.013522772019771931,0.9208905109489055,0.012259201773830691,0.9215109489051097,0.012304177149285856,0.9227007299270079,0.01232798960149966
1.0,0.0,0.9373054755043225,0.008434614999784328,0.7786743515850144,0.008265544666208581,0.8882420749279538,0.040328742782987856,0.9352377521613832,0.011309584764927624,0.9135878962536027,0.013439571721222992,0.9239769452449571,0.011882795288091167,0.9245965417867436,0.01212569198913952,0.9257853025936602,0.011709430121242169
1.0,0.0,0.9396301564722617,0.008237027543275256,0.7895305832147942,0.007528831652433129,0.8931721194879089,0.038205970755952126,0.9379943100995731,0.010828287513215107,0.9172972972972976,0.013013540548831028,0.9275889046941681,0.011713067639770067,0.9280085348506405,0.011940566498285171,0.9291678520625883,0.011401603846694015
1.0,0.0,0.9417977528089891,0.007730003299888416,0.7999648876404488,0.006294716784408141,0.897766853932584,0.036009217348636664,0.9407373595505618,0.01058223606310671,0.920625,0.01281190483697479,0.9304915730337082,0.011529256476115846,0.9315168539325839,0.011715739550407311,0.932324438202247,0.011349346637214635
1.0,0.0,0.944087439278279,0.007201348474767313,0.8102359472588481,0.0058229824490264315,0.9023108952116587,0.03428257127581837,0.943324080499653,0.010736501897563366,0.9242054129077026,0.012434747339976293,0.9336016655100621,0.011657281578406179,0.934566273421235,0.011503585938204629,0.9349479528105482,0.011136150521124672
1.0,0.0,0.9466004112405758,0.00715914016025036,0.8209595613433849,0.005534017499825517,0.9070664838930775,0.03238997756176991,0.946161754626456,0.010391625677273222,0.9279232350925293,0.01227794764642707,0.9369842357779298,0.011462322368643361,0.938087731322824,0.011401189152283222,0.9386429061000683,0.010744184190635081
1.0,0.0,0.9493906567366279,0.006773442141765216,0.8315436696005417,0.005123867411555766,0.9118483412322272,0.030255489770740707,0.9488422477995941,0.009898025993205132,0.9317670954637778,0.011474548697038293,0.9404400812457686,0.011042093612685674,0.9415572105619495,0.010883799910946953,0.9419566689234936,0.010429993097450725
1.0,0.0,0.9518127090301006,0.0063287066116744,0.8417123745819398,0.004469629083420021,0.9168963210702347,0.028233307887609877,0.9515785953177256,0.009679784916909483,0.9352575250836117,0.011334307531563333,0.9437658862876251,0.010473837811861944,0.9448628762541808,0.010565705977114039,0.9453578595317722,0.010332097014753286
1.0,0.0,0.9544282881692004,0.00602460971615933,0.8515201586252481,0.0035202345715525133,0.9218704560475872,0.02624771490364887,0.9539788499669528,0.009297718599160823,0.9389094514210179,0.0110837854859537,0.9466953073364178,0.01051718115686519,0.9477990746860548,0.010291973882416693,0.9483079973562459,0.010103627503984702
1.0,0.0,0.9568431372549016,0.00562050082073144,0.8606274509803921,0.003083859333543167,0.9262483660130714,0.02430963490784699,0.9564640522875811,0.009063969244658257,0.9421437908496725,0.010482193107142532,0.9496797385620909,0.00990082609603423,0.9507647058823524,0.010072595226205086,0.9510849673202604,0.009432946389866106
1.0,0.0,0.9593669250645986,0.005447464177050224,0.8702583979328173,0.0024695597523452977,0.9311821705426354,0.0224014866613314,0.9594509043927641,0.008576347187421651,0.9457558139534877,0.009934659149162837,0.9528875968992235,0.00951796386416887,0.9537855297157616,0.009700003369449537,0.9545155038759678,0.008707327414008075
1.0,0.0,0.9622605363984672,0.004920302077929951,0.8806449553001279,0.002409862192798315,0.9361174968071515,0.02045475501488634,0.9621583652618139,0.008281053745792204,0.9490996168582374,0.009383408242186024,0.956181353767561,0.009197078391306374,0.9571455938697317,0.008862046327050125,0.957541507024266,0.008307540222187042
1.0,0.0,0.965056818181818,0.004894509269079338,0.8911679292929287,0.0021201126750295374,0.940890151515151,0.01856976321041132,0.9648737373737368,0.00764255067088636,0.9527777777777772,0.008627997454064302,0.9595454545454543,0.00841314701825302,0.9602083333333331,0.008456040542624202,0.9604987373737369,0.008028483828464751
1.0,0.0,0.9676279650436956,0.004604034133640266,0.9012109862671673,0.0018061860045235113,0.9459862671660426,0.016673200989648727,0.9673533083645441,0.0074695395787187785,0.9563607990012486,0.008389241401432187,0.9624219725343327,0.008095145560957123,0.9633520599250938,0.007978443852650906,0.9634456928838954,0.007820115499816902
1.0,0.0,0.9699752933909815,0.004224482465313058,0.9107164916615195,0.0015901131144973547,0.9506794317479929,0.015181345530616105,0.9699505867819639,0.006755673696168499,0.9600679431747995,0.007644776895915111,0.9657134033353918,0.007172630615580939,0.9664731315626927,0.007262272270873454,0.9664978381717106,0.0074730447500790335
1.0,0.0,0.9730788026878439,0.003727084654475765,0.9209285277947461,0.001534059051005735,0.9558460598656079,0.013552331224978002,0.9730543677458763,0.006522856727813373,0.9643249847281613,0.007033805062184949,0.9691631032376294,0.006557994286449882,0.9697251069028714,0.006696422483258893,0.9700427611484421,0.006732879659790366
1.0,0.0,0.9761148036253771,0.0034778177588089642,0.9303625377643503,0.0014735647611186942,0.9608398791540783,0.011737833152675658,0.9759999999999994,0.0058063164220783685,0.9684410876132931,0.006338282178669733,0.9727975830815707,0.005760168731536761,0.9729546827794558,0.006087516585559471,0.9732809667673714,0.005975815541939
1.0,0.0,0.9788463837417817,0.003417936498014537,0.9403048416019121,0.001145566843212961,0.9659772863120142,0.010038880387859883,0.9790794979079501,0.005008095652278157,0.9727017334130308,0.005691967987343419,0.9765570830842795,0.005208531975467837,0.9763956963538551,0.005366587938512133,0.9764554692169755,0.005334804214028922
1.0,0.0,0.9817208752217621,0.0032477735477062404,0.9505558840922522,0.0009531639478185873,0.9711649911295095,0.008126548807149957,0.9820579538734477,0.0045793426264514195,0.9769781194559433,0.004711116856018431,0.9798048492016557,0.004449317317963735,0.98010053222945,0.004719364192641155,0.9798876404494383,0.004299109207391671
1.0,0.0,0.9845667447306794,0.0028194620507297386,0.9601932084309133,0.0008175574930761862,0.9761651053864167,0.006551255402015827,0.9850936768149877,0.003640744774664413,0.9813290398126462,0.004027400917784372,0.9836065573770493,0.003782582038691597,0.9838056206088995,0.0036938365527173205,0.9835187353629977,0.0036967632239717973
1.0,0.0,0.9878041714947854,0.0023525378141138636,0.9700926998841247,0.0005482974815444178,0.9815353418308227,0.005031327708970696,0.988754345307068,0.00307897501033373,0.9859733487833137,0.0034977079829879697,0.9877983777520282,0.003306821503720456,0.9877230590961757,0.003449778540606796,0.9876303592120511,0.0032696169923899037
1.0,0.0,0.9913646788990828,0.0022586503374112513,0.9801662844036685,0.0004938854193268136,0.9874827981651372,0.003675145616342495,0.9928727064220177,0.0027657058047055472,0.9911582568807343,0.0028751946319103376,0.9921674311926609,0.0028430423313480367,0.9920756880733943,0.002891386872353653,0.992230504587156,0.0029252955262530603
1.0,0.0,0.9950227014755965,0.0014286945107655968,0.9898581157775251,0.00019086460523042741,0.9937457434733264,0.0021655530028751174,0.9967026106696939,0.0016166236257045725,0.9961293984108969,0.0018484285305384982,0.996458569807038,0.0018038747355567705,0.9964358683314422,0.0018286316898362695,0.9964528944381391,0.0018571121761584667
1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0

